8 Bits to End the Loudness War: Lossless Floating-Point Compression for Audio Streams

We present a native extension to the Free Lossless Audio Codec (FLAC) providing lossless compression for IEEE 754 single-precision (binary32) floating-point audio, alongside a survey and empirical benchmark of existing floating-point compression methods. While professional recording hardware increasingly adopts 32-bit float converters and digital audio workstations process sound exclusively in floating-point math, consumer distribution remains constrained to fixed-point integer PCM. Through Dynamic Positional Alignment (DPA), our implementation achieves approximately 44.1% compression ratios on natural multi-stage ADC recordings--matching the storage footprint of standard 24-bit integer FLAC--and approximately 60.2% on complex digital workstation masters. By preserving dynamic peaks beyond 0 dBFS, the format also allows listeners to undo clipping, providing a practical technical path away from the loudness war with virtually no storage overhead. We do not claim to introduce a fundamentally new compression paradigm; our approach is conceptually similar to the floating-point mechanism in WavPack (which remains undocumented in published literature). Instead, this paper compares existing methods, provides theoretical grounding for why they succeed or fail, benchmarks current codec implementations, and contributes a reference implementation of a proven method within the FLAC ecosystem.

==> track1.dat <==
t top bottom db
0.00 0.00072 -0.00072 -24.00
0.18 0.15201 -0.15201 -16.36
0.36 0.27232 -0.27232 -11.30
0.54 0.16912 -0.16912 -15.44
0.72 0.15778 -0.15778 -16.04
0.90 0.15345 -0.15345 -16.28
1.08 0.16042 -0.16042 -15.89
1.26 0.15972 -0.15972 -15.93
1.44 0.21215 -0.21215 -13.47
1.62 0.15349 -0.15349 -16.28
1.80 0.16827 -0.16827 -15.48
1.98 0.17143 -0.17143 -15.32
2.16 0.13826 -0.13826 -17.19
2.34 0.20934 -0.20934 -13.58
2.52 0.07726 -0.07726 -22.24
2.70 0.27505 -0.27505 -11.21
2.88 0.18303 -0.18303 -14.75
3.06 0.13899 -0.13899 -17.14
3.24 0.12379 -0.12379 -18.15
3.42 0.14718 -0.14718 -16.64
3.60 0.16546 -0.16546 -15.63
3.78 0.31155 -0.31155 -10.13
3.96 0.23186 -0.23186 -12.70
4.14 0.17077 -0.17077 -15.35
4.32 0.13173 -0.13173 -17.61
4.50 0.16738 -0.16738 -15.53
4.68 0.17333 -0.17333 -15.22
4.86 0.12868 -0.12868 -17.81
5.04 0.27050 -0.27050 -11.36
5.22 0.17088 -0.17088 -15.35
5.40 0.16000 -0.16000 -15.92
5.58 0.15813 -0.15813 -16.02
5.76 0.15980 -0.15980 -15.93
5.94 0.16169 -0.16169 -15.83
6.12 0.20433 -0.20433 -13.79
6.30 0.21160 -0.21160 -13.49
6.48 0.15899 -0.15899 -15.97
6.66 0.17133 -0.17133 -15.32
6.84 0.16401 -0.16401 -15.70
7.02 0.20835 -0.20835 -13.62
7.20 0.10782 -0.10782 -19.35
7.38 0.27381 -0.27381 -11.25
7.56 0.20042 -0.20042 -13.96
7.74 0.15360 -0.15360 -16.27
7.92 0.11819 -0.11819 -18.55
8.10 0.14363 -0.14363 -16.86
8.28 0.16476 -0.16476 -15.66
8.46 0.16631 -0.16631 -15.58
8.64 0.30973 -0.30973 -10.18
8.82 0.18391 -0.18391 -14.71
9.00 0.14185 -0.14185 -16.96
9.18 0.16711 -0.16711 -15.54
9.36 0.17357 -0.17357 -15.21
9.54 0.12842 -0.12842 -17.83
9.72 0.27126 -0.27126 -11.33
9.90 0.18536 -0.18536 -14.64
10.08 0.16797 -0.16797 -15.50
10.26 0.15854 -0.15854 -16.00
10.44 0.15899 -0.15899 -15.97
10.62 0.16112 -0.16112 -15.86
10.80 0.15357 -0.15357 -16.27
10.98 0.21187 -0.21187 -13.48
11.16 0.15079 -0.15079 -16.43
11.34 0.17087 -0.17087 -15.35
11.52 0.17117 -0.17117 -15.33
11.70 0.14046 -0.14046 -17.05
11.88 0.20865 -0.20865 -13.61
12.06 0.27459 -0.27459 -11.23
12.24 0.22071 -0.22071 -13.12
12.42 0.17597 -0.17597 -15.09
12.60 0.11972 -0.11972 -18.44
12.78 0.13739 -0.13739 -17.24
12.96 0.16218 -0.16218 -15.80
13.14 0.16671 -0.16671 -15.56
13.32 0.31253 -0.31253 -10.10
13.50 0.18797 -0.18797 -14.52
13.68 0.16011 -0.16011 -15.91
13.86 0.15913 -0.15913 -15.97
14.04 0.17346 -0.17346 -15.22
14.22 0.17306 -0.17306 -15.24
14.40 0.23428 -0.23428 -12.61
14.58 0.27168 -0.27168 -11.32
14.76 0.16766 -0.16766 -15.51
14.94 0.15886 -0.15886 -15.98
15.12 0.15175 -0.15175 -16.38
15.30 0.16106 -0.16106 -15.86
15.48 0.15839 -0.15839 -16.01
15.66 0.21173 -0.21173 -13.48
15.84 0.15257 -0.15257 -16.33
16.02 0.16923 -0.16923 -15.43
16.20 0.17082 -0.17082 -15.35
16.38 0.13892 -0.13892 -17.14
16.56 0.20931 -0.20931 -13.58
16.74 0.10735 -0.10735 -19.38
16.92 0.27416 -0.27416 -11.24
17.10 0.18254 -0.18254 -14.77
17.28 0.13849 -0.13849 -17.17
17.46 0.12953 -0.12953 -17.75
17.64 0.14724 -0.14724 -16.64
17.82 0.16653 -0.16653 -15.57
18.00 0.31148 -0.31148 -10.13
18.18 0.21512 -0.21512 -13.35
18.36 0.17015 -0.17015 -15.38
18.54 0.13243 -0.13243 -17.56
18.72 0.16872 -0.16872 -15.46
18.90 0.17454 -0.17454 -15.16
19.08 0.12967 -0.12967 -17.74
19.26 0.31150 -0.31150 -10.13
19.44 0.32624 -0.32624 -9.73
19.62 0.23510 -0.23510 -12.57
19.80 0.22478 -0.22478 -12.96
19.98 0.23194 -0.23194 -12.69
20.16 0.21989 -0.21989 -13.16
20.34 0.32449 -0.32449 -9.78
20.52 0.29375 -0.29375 -10.64
20.70 0.28354 -0.28354 -10.95
20.88 0.21775 -0.21775 -13.24
21.06 0.16313 -0.16313 -15.75
21.24 0.27348 -0.27348 -11.26
21.42 0.19202 -0.19202 -14.33
21.60 0.38396 -0.38396 -8.31
21.78 0.28278 -0.28278 -10.97
21.96 0.24252 -0.24252 -12.31
22.14 0.20437 -0.20437 -13.79
22.32 0.14750 -0.14750 -16.62
22.50 0.16615 -0.16615 -15.59
22.68 0.16791 -0.16791 -15.50
22.86 0.31021 -0.31021 -10.17
23.04 0.18655 -0.18655 -14.58
23.22 0.14152 -0.14152 -16.98
23.40 0.16701 -0.16701 -15.55
23.58 0.17479 -0.17479 -15.15
23.76 0.12975 -0.12975 -17.74
23.94 0.32589 -0.32589 -9.74
24.12 0.25398 -0.25398 -11.90
24.30 0.28294 -0.28294 -10.97
24.48 0.27580 -0.27580 -11.19
24.66 0.45127 -0.45127 -6.91
24.84 0.20146 -0.20146 -13.92
25.02 0.24824 -0.24824 -12.10
25.20 0.29892 -0.29892 -10.49
25.38 0.25550 -0.25550 -11.85
25.56 0.26126 -0.26126 -11.66
25.74 0.25806 -0.25806 -11.77
25.92 0.27334 -0.27334 -11.27
26.10 0.21439 -0.21439 -13.38
26.28 0.34079 -0.34079 -9.35
26.46 0.30885 -0.30885 -10.21
26.64 0.26452 -0.26452 -11.55
26.82 0.12261 -0.12261 -18.23
27.00 0.14386 -0.14386 -16.84
27.18 0.16136 -0.16136 -15.84
27.36 0.16677 -0.16677 -15.56
27.54 0.32600 -0.32600 -9.74
27.72 0.25555 -0.25555 -11.85
27.90 0.24273 -0.24273 -12.30
28.08 0.17338 -0.17338 -15.22
28.26 0.17542 -0.17542 -15.12
28.44 0.17349 -0.17349 -15.21
28.62 0.25826 -0.25826 -11.76
28.80 0.33524 -0.33524 -9.49
28.98 0.26469 -0.26469 -11.55
29.16 0.23350 -0.23350 -12.63
29.34 0.25980 -0.25980 -11.71
29.52 0.25199 -0.25199 -11.97
29.70 0.23173 -0.23173 -12.70
29.88 0.28667 -0.28667 -10.85
30.06 0.27345 -0.27345 -11.26
30.24 0.25743 -0.25743 -11.79
30.42 0.26206 -0.26206 -11.63
30.60 0.42097 -0.42097 -7.51
30.78 0.24350 -0.24350 -12.27
30.96 0.20027 -0.20027 -13.97
31.14 0.33763 -0.33763 -9.43
31.32 0.25992 -0.25992 -11.70
31.50 0.12740 -0.12740 -17.90
31.68 0.12893 -0.12893 -17.79
31.86 0.14760 -0.14760 -16.62
32.04 0.16739 -0.16739 -15.53
32.22 0.31086 -0.31086 -10.15
32.40 0.21451 -0.21451 -13.37
32.58 0.17154 -0.17154 -15.31
32.76 0.13266 -0.13266 -17.55
32.94 0.16846 -0.16846 -15.47
33.12 0.17329 -0.17329 -15.22
33.30 0.17312 -0.17312 -15.23
33.48 0.35966 -0.35966 -8.88
33.66 0.26002 -0.26002 -11.70
33.84 0.28065 -0.28065 -11.04
34.02 0.22551 -0.22551 -12.94
34.20 0.22932 -0.22932 -12.79
34.38 0.25736 -0.25736 -11.79
34.56 0.28361 -0.28361 -10.95
34.74 0.26414 -0.26414 -11.56
34.92 0.25787 -0.25787 -11.77
35.10 0.19572 -0.19572 -14.17
35.28 0.20004 -0.20004 -13.98
35.46 0.21562 -0.21562 -13.33
35.64 0.14389 -0.14389 -16.84
35.82 0.33320 -0.33320 -9.55
36.00 0.24263 -0.24263 -12.30
36.18 0.18125 -0.18125 -14.83
36.36 0.11615 -0.11615 -18.70
36.54 0.14808 -0.14808 -16.59
36.72 0.16606 -0.16606 -15.59
36.90 0.20302 -0.20302 -13.85
37.08 0.36867 -0.36867 -8.67
37.26 0.24546 -0.24546 -12.20
37.44 0.16999 -0.16999 -15.39
37.62 0.17168 -0.17168 -15.31
37.80 0.17653 -0.17653 -15.06
37.98 0.13185 -0.13185 -17.60
38.16 0.30883 -0.30883 -10.21
38.34 0.25052 -0.25052 -12.02
38.52 0.28985 -0.28985 -10.76
38.70 0.24930 -0.24930 -12.07
38.88 0.23918 -0.23918 -12.43
39.06 0.20529 -0.20529 -13.75
39.24 0.25702 -0.25702 -11.80
39.42 0.29808 -0.29808 -10.51
39.60 0.16721 -0.16721 -15.53
39.78 0.27376 -0.27376 -11.25
39.96 0.24648 -0.24648 -12.16
40.14 0.20842 -0.20842 -13.62
40.32 0.19736 -0.19736 -14.09
40.50 0.30849 -0.30849 -10.22
40.68 0.24296 -0.24296 -12.29
40.86 0.23705 -0.23705 -12.50
41.04 0.17796 -0.17796 -14.99
41.22 0.14237 -0.14237 -16.93
41.40 0.16440 -0.16440 -15.68
41.58 0.16643 -0.16643 -15.58
41.76 0.42229 -0.42229 -7.49
41.94 0.25449 -0.25449 -11.89
42.12 0.21905 -0.21905 -13.19
42.30 0.16330 -0.16330 -15.74
42.48 0.17552 -0.17552 -15.11
42.66 0.17479 -0.17479 -15.15
42.84 0.27706 -0.27706 -11.15
43.02 0.32703 -0.32703 -9.71
43.20 0.26995 -0.26995 -11.37
43.38 0.27700 -0.27700 -11.15
43.56 0.26213 -0.26213 -11.63
43.74 0.26541 -0.26541 -11.52
43.92 0.24593 -0.24593 -12.18
44.10 0.28686 -0.28686 -10.85
44.28 0.24630 -0.24630 -12.17
44.46 0.20639 -0.20639 -13.71
44.64 0.23124 -0.23124 -12.72
44.82 0.31427 -0.31427 -10.05
45.00 0.25589 -0.25589 -11.84
45.18 0.28777 -0.28777 -10.82
45.36 0.36763 -0.36763 -8.69
45.54 0.22197 -0.22197 -13.07
45.72 0.22175 -0.22175 -13.08
45.90 0.22929 -0.22929 -12.79
46.08 0.27097 -0.27097 -11.34
46.26 0.24359 -0.24359 -12.27
46.44 0.29744 -0.29744 -10.53
46.62 0.26516 -0.26516 -11.53
46.80 0.23759 -0.23759 -12.48
46.97 0.13470 -0.13470 -17.41
47.15 0.16762 -0.16762 -15.51
47.33 0.17560 -0.17560 -15.11
47.51 0.12904 -0.12904 -17.79
47.69 0.30679 -0.30679 -10.26
47.87 0.31022 -0.31022 -10.17
48.05 0.28595 -0.28595 -10.87
48.23 0.26969 -0.26969 -11.38
48.41 0.21638 -0.21638 -13.30
48.59 0.27245 -0.27245 -11.29
48.77 0.28902 -0.28902 -10.78
48.95 0.25133 -0.25133 -12.00
49.13 0.23884 -0.23884 -12.44
49.31 0.23263 -0.23263 -12.67
49.49 0.26398 -0.26398 -11.57
49.67 0.21703 -0.21703 -13.27
49.85 0.17487 -0.17487 -15.15
50.03 0.35130 -0.35130 -9.09
50.21 0.26705 -0.26705 -11.47
50.39 0.17171 -0.17171 -15.30
50.57 0.11477 -0.11477 -18.80
50.75 0.15112 -0.15112 -16.41
50.93 0.16751 -0.16751 -15.52
51.11 0.30947 -0.30947 -10.19
51.29 0.29157 -0.29157 -10.71
51.47 0.20742 -0.20742 -13.66
51.65 0.17541 -0.17541 -15.12
51.83 0.19275 -0.19275 -14.30
52.01 0.17387 -0.17387 -15.20
52.19 0.12897 -0.12897 -17.79
52.37 0.32018 -0.32018 -9.89
52.55 0.27867 -0.27867 -11.10
52.73 0.25578 -0.25578 -11.84
52.91 0.19672 -0.19672 -14.12
53.09 0.20270 -0.20270 -13.86
53.27 0.23105 -0.23105 -12.73
53.45 0.24370 -0.24370 -12.26
53.63 0.27498 -0.27498 -11.21
53.81 0.22770 -0.22770 -12.85
53.99 0.22104 -0.22104 -13.11
54.17 0.25407 -0.25407 -11.90
54.35 0.22172 -0.22172 -13.08
54.53 0.19704 -0.19704 -14.11
54.71 0.34211 -0.34211 -9.32
54.89 0.23064 -0.23064 -12.74
55.07 0.23486 -0.23486 -12.58
55.25 0.20885 -0.20885 -13.60
55.43 0.22745 -0.22745 -12.86
55.61 0.27467 -0.27467 -11.22
55.79 0.22948 -0.22948 -12.79
55.97 0.28152 -0.28152 -11.01
56.15 0.24759 -0.24759 -12.13
56.33 0.24652 -0.24652 -12.16
56.51 0.33500 -0.33500 -9.50
56.69 0.19974 -0.19974 -13.99
56.87 0.49986 -0.49986 -6.02
57.05 0.80678 -0.80678 -1.86
57.23 0.47681 -0.47681 -6.43
57.41 0.46559 -0.46559 -6.64
57.59 0.55506 -0.55506 -5.11
57.77 0.52811 -0.52811 -5.55
57.95 0.57470 -0.57470 -4.81
58.13 0.75340 -0.75340 -2.46
58.31 0.57396 -0.57396 -4.82
58.49 0.57863 -0.57863 -4.75
58.67 0.60954 -0.60954 -4.30
58.85 0.56438 -0.56438 -4.97
59.03 0.81313 -0.81313 -1.80
59.21 0.94758 -0.94758 -0.47
59.39 0.64262 -0.64262 -3.84
59.57 0.53507 -0.53507 -5.43
59.75 0.49443 -0.49443 -6.12
59.93 0.31080 -0.31080 -10.15
60.11 0.35967 -0.35967 -8.88
60.29 0.80911 -0.80911 -1.84
60.47 0.62921 -0.62921 -4.02
60.65 0.55174 -0.55174 -5.17
60.83 0.46120 -0.46120 -6.72
61.01 0.49167 -0.49167 -6.17
61.19 0.47698 -0.47698 -6.43
61.37 0.45060 -0.45060 -6.92
61.55 0.78034 -0.78034 -2.15
61.73 0.60970 -0.60970 -4.30
61.91 0.51186 -0.51186 -5.82
62.09 0.51254 -0.51254 -5.81
62.27 0.45083 -0.45083 -6.92
62.45 0.47022 -0.47022 -6.55
62.63 0.67992 -0.67992 -3.35
62.81 0.49937 -0.49937 -6.03
62.99 0.56440 -0.56440 -4.97
63.17 0.64831 -0.64831 -3.76
63.35 0.47815 -0.47815 -6.41
63.53 0.67604 -0.67604 -3.40
63.71 1.00000 -1.00000 0.00
63.89 0.52534 -0.52534 -5.59
64.07 0.53800 -0.53800 -5.38
64.25 0.42291 -0.42291 -7.48
64.43 0.36384 -0.36384 -8.78
64.61 0.41909 -0.41909 -7.55
64.79 0.31036 -0.31036 -10.16
64.97 0.64593 -0.64593 -3.80
65.15 0.41948 -0.41948 -7.55
65.33 0.52887 -0.52887 -5.53
65.51 0.49135 -0.49135 -6.17
65.69 0.46322 -0.46322 -6.68
65.87 0.66720 -0.66720 -3.51
66.05 0.77844 -0.77844 -2.18
66.23 0.44466 -0.44466 -7.04
66.41 0.52006 -0.52006 -5.68
66.59 0.53165 -0.53165 -5.49
66.77 0.46659 -0.46659 -6.62
66.95 0.50755 -0.50755 -5.89
67.13 0.77253 -0.77253 -2.24
67.31 0.60567 -0.60567 -4.36
67.49 0.59795 -0.59795 -4.47
67.67 0.52754 -0.52754 -5.55
67.85 0.55991 -0.55991 -5.04
68.03 0.70825 -0.70825 -3.00
68.21 0.95863 -0.95863 -0.37
68.39 0.56109 -0.56109 -5.02
68.57 0.51775 -0.51775 -5.72
68.75 0.46817 -0.46817 -6.59
68.93 0.34465 -0.34465 -9.25
69.11 0.42672 -0.42672 -7.40
69.29 0.35935 -0.35935 -8.89
69.47 0.94042 -0.94042 -0.53
69.65 0.66147 -0.66147 -3.59
69.83 0.49656 -0.49656 -6.08
70.01 0.52833 -0.52833 -5.54
70.19 0.36999 -0.36999 -8.64
70.37 0.43427 -0.43427 -7.24
70.55 0.93909 -0.93909 -0.55
70.73 0.52671 -0.52671 -5.57
70.91 0.55657 -0.55657 -5.09
71.09 0.51046 -0.51046 -5.84
71.27 0.49264 -0.49264 -6.15
71.45 0.47661 -0.47661 -6.44
71.63 0.63225 -0.63225 -3.98
71.81 0.57879 -0.57879 -4.75
71.99 0.62980 -0.62980 -4.02
72.17 0.62866 -0.62866 -4.03
72.35 0.66097 -0.66097 -3.60
72.53 0.56148 -0.56148 -5.01
72.71 0.79203 -0.79203 -2.03
72.89 0.55708 -0.55708 -5.08
73.07 0.46649 -0.46649 -6.62
73.25 0.41854 -0.41854 -7.57
73.43 0.47532 -0.47532 -6.46
73.61 0.62376 -0.62376 -4.10
73.79 0.40596 -0.40596 -7.83
73.97 0.65566 -0.65566 -3.67
74.15 0.28193 -0.28193 -11.00
74.33 0.36659 -0.36659 -8.72
74.51 0.59005 -0.59005 -4.58
74.69 0.64968 -0.64968 -3.75
74.87 0.62067 -0.62067 -4.14
75.05 1.00000 -1.00000 0.00
75.23 0.54515 -0.54515 -5.27
75.41 0.58254 -0.58254 -4.69
75.59 0.49428 -0.49428 -6.12
75.77 0.50189 -0.50189 -5.99
75.95 0.38379 -0.38379 -8.32
76.13 0.86491 -0.86491 -1.26
76.31 0.67746 -0.67746 -3.38
76.49 0.57124 -0.57124 -4.86
76.67 0.54064 -0.54064 -5.34
76.85 0.56870 -0.56870 -4.90
77.03 0.63942 -0.63942 -3.88
77.21 0.61481 -0.61481 -4.23
77.39 0.68901 -0.68901 -3.24
77.57 0.63350 -0.63350 -3.97
77.75 0.43726 -0.43726 -7.19
77.93 0.32733 -0.32733 -9.70
78.11 0.42896 -0.42896 -7.35
78.29 0.39475 -0.39475 -8.07
78.47 0.61779 -0.61779 -4.18
78.65 0.37557 -0.37557 -8.51
78.83 0.33816 -0.33816 -9.42
79.01 0.45123 -0.45123 -6.91
79.19 0.50412 -0.50412 -5.95
79.37 0.49369 -0.49369 -6.13
79.55 0.74840 -0.74840 -2.52
79.73 0.56071 -0.56071 -5.03
79.91 0.55490 -0.55490 -5.12
80.09 0.52434 -0.52434 -5.61
80.27 0.59784 -0.59784 -4.47
80.45 0.54935 -0.54935 -5.20
80.63 0.67083 -0.67083 -3.47
80.81 0.60552 -0.60552 -4.36
80.99 0.54246 -0.54246 -5.31
81.17 0.65772 -0.65772 -3.64
81.35 0.51436 -0.51436 -5.77
81.53 0.57569 -0.57569 -4.80
81.71 0.94406 -0.94406 -0.50
81.89 0.76183 -0.76183 -2.36
82.07 0.52217 -0.52217 -5.64
82.25 0.41794 -0.41794 -7.58
82.43 0.45093 -0.45093 -6.92
82.61 0.66678 -0.66678 -3.52
82.79 0.43413 -0.43413 -7.25
82.97 0.64480 -0.64480 -3.81
83.15 0.58133 -0.58133 -4.71
83.33 0.51559 -0.51559 -5.75
83.51 0.58314 -0.58314 -4.68
83.69 0.48531 -0.48531 -6.28
83.87 0.62958 -0.62958 -4.02
84.05 0.89240 -0.89240 -0.99
84.23 0.62819 -0.62819 -4.04
84.41 0.43490 -0.43490 -7.23
84.59 0.44027 -0.44027 -7.13
84.77 0.54315 -0.54315 -5.30
84.95 0.50119 -0.50119 -6.00
85.13 0.80706 -0.80706 -1.86
85.31 0.65890 -0.65890 -3.62
85.49 0.69218 -0.69218 -3.20
85.67 0.62337 -0.62337 -4.11
85.85 0.61000 -0.61000 -4.29
86.03 0.64911 -0.64911 -3.75
86.21 0.67290 -0.67290 -3.44
86.39 0.76166 -0.76166 -2.36
86.57 0.59623 -0.59623 -4.49
86.75 0.55244 -0.55244 -5.15
86.93 0.36202 -0.36202 -8.83
87.11 0.39717 -0.39717 -8.02
87.29 0.33251 -0.33251 -9.56
87.47 0.87582 -0.87582 -1.15
87.65 0.55524 -0.55524 -5.11
87.83 0.66097 -0.66097 -3.60
88.01 0.59318 -0.59318 -4.54
88.19 0.50091 -0.50091 -6.00
88.37 0.46689 -0.46689 -6.62
88.55 0.92925 -0.92925 -0.64
88.73 0.49861 -0.49861 -6.04
88.91 0.50294 -0.50294 -5.97
89.09 0.65249 -0.65249 -3.71
89.27 0.46386 -0.46386 -6.67
89.45 0.43209 -0.43209 -7.29
89.63 0.75041 -0.75041 -2.49
89.81 0.56932 -0.56932 -4.89
89.99 0.54490 -0.54490 -5.27
90.17 0.61577 -0.61577 -4.21
90.35 0.64537 -0.64537 -3.80
90.53 0.61547 -0.61547 -4.22
90.71 0.68798 -0.68798 -3.25
90.89 0.85554 -0.85554 -1.36
91.07 0.52579 -0.52579 -5.58
91.25 0.44785 -0.44785 -6.98
91.43 0.40763 -0.40763 -7.79
91.61 0.48203 -0.48203 -6.34
91.79 0.46927 -0.46927 -6.57
91.97 0.83146 -0.83146 -1.60
92.15 0.45299 -0.45299 -6.88
92.33 0.55854 -0.55854 -5.06
92.51 0.50692 -0.50692 -5.90
92.69 0.60604 -0.60604 -4.35
92.87 0.61331 -0.61331 -4.25
93.05 1.00000 -1.00000 0.00
93.23 0.58375 -0.58375 -4.68
93.41 0.55103 -0.55103 -5.18
93.59 0.51600 -0.51600 -5.75
93.77 0.59756 -0.59756 -4.47
93.95 0.45110 -0.45110 -6.91
94.13 0.65284 -0.65284 -3.70
94.31 0.76591 -0.76591 -2.32
94.49 0.60871 -0.60871 -4.31
94.67 0.51395 -0.51395 -5.78
94.85 0.53860 -0.53860 -5.37
95.03 0.59441 -0.59441 -4.52
95.21 0.61126 -0.61126 -4.28
95.39 0.81503 -0.81503 -1.78
95.57 0.51212 -0.51212 -5.81
95.75 0.54575 -0.54575 -5.26
95.93 0.37598 -0.37598 -8.50
96.11 0.40591 -0.40591 -7.83
96.29 0.32823 -0.32823 -9.68
96.47 0.72901 -0.72901 -2.75
96.65 0.34424 -0.34424 -9.26
96.83 0.37364 -0.37364 -8.55
97.01 0.42017 -0.42017 -7.53
97.19 0.36685 -0.36685 -8.71
97.37 0.58454 -0.58454 -4.66
97.55 0.93900 -0.93900 -0.55
97.73 0.57909 -0.57909 -4.75
97.91 0.52306 -0.52306 -5.63
98.09 0.59079 -0.59079 -4.57
98.27 0.51713 -0.51713 -5.73
98.45 0.47453 -0.47453 -6.47
98.63 0.74748 -0.74748 -2.53
98.81 0.58137 -0.58137 -4.71
98.99 0.56672 -0.56672 -4.93
99.17 0.59632 -0.59632 -4.49
99.35 0.63512 -0.63512 -3.94
99.53 0.71189 -0.71189 -2.95
99.71 0.65799 -0.65799 -3.64
99.89 1.00000 -1.00000 0.00
100.07 0.48578 -0.48578 -6.27
100.25 0.50838 -0.50838 -5.88
100.43 0.43592 -0.43592 -7.21
100.61 0.54479 -0.54479 -5.28
100.79 0.40506 -0.40506 -7.85
100.97 0.76646 -0.76646 -2.31
101.15 0.46932 -0.46932 -6.57
101.33 0.50798 -0.50798 -5.88
101.51 0.48542 -0.48542 -6.28
101.69 0.48485 -0.48485 -6.29
101.87 0.62198 -0.62198 -4.12
102.05 0.76482 -0.76482 -2.33
102.23 0.67495 -0.67495 -3.41
102.41 0.44426 -0.44426 -7.05
102.59 0.57402 -0.57402 -4.82
102.77 0.58251 -0.58251 -4.69
102.95 0.58493 -0.58493 -4.66
103.13 0.50570 -0.50570 -5.92
103.31 0.82106 -0.82106 -1.71
103.49 0.64677 -0.64677 -3.79
103.67 0.55849 -0.55849 -5.06
103.85 0.50960 -0.50960 -5.86
104.03 0.84456 -0.84456 -1.47
104.21 0.62218 -0.62218 -4.12
104.39 0.83414 -0.83414 -1.58
104.57 0.65667 -0.65667 -3.65
104.75 0.57634 -0.57634 -4.79
104.93 0.35325 -0.35325 -9.04
105.11 0.32747 -0.32747 -9.70
105.29 0.45329 -0.45329 -6.87
105.47 0.70846 -0.70846 -2.99
105.65 0.65196 -0.65196 -3.72
105.83 0.65356 -0.65356 -3.69
106.01 0.51688 -0.51688 -5.73
106.19 0.43845 -0.43845 -7.16
106.37 0.48426 -0.48426 -6.30
106.55 0.74208 -0.74208 -2.59
106.73 0.52358 -0.52358 -5.62
106.91 0.48961 -0.48961 -6.20
107.09 0.46180 -0.46180 -6.71
107.27 0.45696 -0.45696 -6.80
107.45 0.57543 -0.57543 -4.80
107.63 0.77176 -0.77176 -2.25
107.81 0.73332 -0.73332 -2.69
107.99 0.58677 -0.58677 -4.63
108.17 0.74836 -0.74836 -2.52
108.35 0.72161 -0.72161 -2.83
108.53 0.91651 -0.91651 -0.76
108.71 0.54742 -0.54742 -5.23
108.89 1.00000 -1.00000 0.00
109.07 0.52809 -0.52809 -5.55
109.25 0.47900 -0.47900 -6.39
109.43 0.50302 -0.50302 -5.97
109.61 0.46472 -0.46472 -6.66
109.79 0.40515 -0.40515 -7.85
109.97 0.37919 -0.37919 -8.42
110.15 0.42165 -0.42165 -7.50
110.33 0.39350 -0.39350 -8.10
110.51 0.34413 -0.34413 -9.27
110.69 0.31056 -0.31056 -10.16
110.87 0.28573 -0.28573 -10.88
111.05 0.24499 -0.24499 -12.22
111.23 0.24297 -0.24297 -12.29
111.41 0.21672 -0.21672 -13.28
111.59 0.22829 -0.22829 -12.83
111.77 0.26940 -0.26940 -11.39
111.95 0.24640 -0.24640 -12.17
112.13 0.19197 -0.19197 -14.34
112.31 0.21152 -0.21152 -13.49
112.49 0.16341 -0.16341 -15.73
112.67 0.20985 -0.20985 -13.56
112.85 0.20643 -0.20643 -13.70
113.03 0.18569 -0.18569 -14.62
113.21 0.15817 -0.15817 -16.02
113.39 0.52869 -0.52869 -5.54
113.57 0.54153 -0.54153 -5.33
113.75 0.48773 -0.48773 -6.24
113.93 0.43856 -0.43856 -7.16
114.11 0.44659 -0.44659 -7.00
114.29 0.44219 -0.44219 -7.09
114.47 0.40895 -0.40895 -7.77
114.65 0.38343 -0.38343 -8.33
114.83 0.40301 -0.40301 -7.89
115.01 0.36558 -0.36558 -8.74
115.19 0.32839 -0.32839 -9.67
115.37 0.26454 -0.26454 -11.55
115.55 0.34257 -0.34257 -9.31
115.73 0.36126 -0.36126 -8.84
115.91 0.35629 -0.35629 -8.96
116.09 0.45863 -0.45863 -6.77
116.27 0.42484 -0.42484 -7.44
116.45 0.38428 -0.38428 -8.31
116.63 0.32994 -0.32994 -9.63
116.81 0.31429 -0.31429 -10.05
116.99 0.31060 -0.31060 -10.16
117.17 0.29317 -0.29317 -10.66
117.35 0.31662 -0.31662 -9.99
117.53 0.29698 -0.29698 -10.55
117.71 0.31503 -0.31503 -10.03
117.89 0.27143 -0.27143 -11.33
118.07 0.41902 -0.41902 -7.56
118.25 0.55356 -0.55356 -5.14
118.43 0.53243 -0.53243 -5.47
118.61 0.46249 -0.46249 -6.70
118.79 0.52693 -0.52693 -5.56
118.97 0.49911 -0.49911 -6.04
119.15 0.35071 -0.35071 -9.10
119.33 0.36424 -0.36424 -8.77
119.51 0.33882 -0.33882 -9.40
119.69 0.32238 -0.32238 -9.83
119.87 0.33282 -0.33282 -9.56
120.05 0.27206 -0.27206 -11.31
120.23 0.28668 -0.28668 -10.85
120.41 0.25064 -0.25064 -12.02
120.59 0.47302 -0.47302 -6.50
120.77 0.38198 -0.38198 -8.36
120.95 0.33060 -0.33060 -9.61
121.13 0.24705 -0.24705 -12.14
121.31 0.29565 -0.29565 -10.58
121.49 0.31384 -0.31384 -10.07
121.67 0.34182 -0.34182 -9.32
121.85 0.30281 -0.30281 -10.38
122.03 0.26598 -0.26598 -11.50
122.21 0.24827 -0.24827 -12.10
122.39 0.22581 -0.22581 -12.93
122.57 0.24058 -0.24058 -12.37
122.75 0.20579 -0.20579 -13.73
122.93 0.33527 -0.33527 -9.49
123.11 0.30990 -0.30990 -10.18
123.29 0.31180 -0.31180 -10.12
123.47 0.29066 -0.29066 -10.73
123.65 0.26566 -0.26566 -11.51
123.83 0.22359 -0.22359 -13.01
124.01 0.32714 -0.32714 -9.71
124.19 0.27873 -0.27873 -11.10
124.37 0.24103 -0.24103 -12.36
124.55 0.26674 -0.26674 -11.48
124.73 0.41365 -0.41365 -7.67
124.91 0.38313 -0.38313 -8.33
125.09 0.21005 -0.21005 -13.55
125.27 0.40046 -0.40046 -7.95
125.45 0.32457 -0.32457 -9.77
125.63 0.19701 -0.19701 -14.11
125.81 0.17028 -0.17028 -15.38
125.99 0.16765 -0.16765 -15.51
126.17 0.22060 -0.22060 -13.13
126.35 0.24596 -0.24596 -12.18
126.53 0.36978 -0.36978 -8.64
126.71 0.22099 -0.22099 -13.11
126.89 0.19526 -0.19526 -14.19
127.07 0.18956 -0.18956 -14.45
127.25 0.20609 -0.20609 -13.72
127.43 0.16262 -0.16262 -15.78
127.61 0.38942 -0.38942 -8.19
127.79 0.37005 -0.37005 -8.63
127.97 0.31259 -0.31259 -10.10
128.15 0.31996 -0.31996 -9.90
128.33 0.32690 -0.32690 -9.71
128.51 0.31199 -0.31199 -10.12
128.69 0.29314 -0.29314 -10.66
128.87 0.34022 -0.34022 -9.36
129.05 0.24013 -0.24013 -12.39
129.23 0.25570 -0.25570 -11.85
129.41 0.27729 -0.27729 -11.14
129.59 0.17826 -0.17826 -14.98
129.77 0.20244 -0.20244 -13.87
129.95 0.33480 -0.33480 -9.50
130.13 0.29018 -0.29018 -10.75
130.31 0.23915 -0.23915 -12.43
130.49 0.25555 -0.25555 -11.85
130.67 0.18340 -0.18340 -14.73
130.85 0.18937 -0.18937 -14.45
131.03 0.17952 -0.17952 -14.92
131.21 0.29424 -0.29424 -10.63
131.39 0.29425 -0.29425 -10.63
131.57 0.22755 -0.22755 -12.86
131.75 0.22716 -0.22716 -12.87
131.93 0.22051 -0.22051 -13.13
132.11 0.22401 -0.22401 -12.99
132.29 0.39203 -0.39203 -8.13
132.47 0.54878 -0.54878 -5.21
132.65 0.48161 -0.48161 -6.35
132.83 0.32768 -0.32768 -9.69
133.01 0.35970 -0.35970 -8.88
133.19 0.36503 -0.36503 -8.75
133.37 0.28574 -0.28574 -10.88
133.55 0.39581 -0.39581 -8.05
133.73 0.25900 -0.25900 -11.73
133.91 0.28385 -0.28385 -10.94
134.09 0.24377 -0.24377 -12.26
134.27 0.24239 -0.24239 -12.31
134.45 0.37926 -0.37926 -8.42
134.63 0.23716 -0.23716 -12.50
134.81 0.34388 -0.34388 -9.27
134.99 0.34521 -0.34521 -9.24
135.17 0.34880 -0.34880 -9.15
135.35 0.25932 -0.25932 -11.72
135.53 0.17918 -0.17918 -14.93
135.71 0.18491 -0.18491 -14.66
135.89 0.33455 -0.33455 -9.51
136.07 0.33513 -0.33513 -9.50
136.25 0.34807 -0.34807 -9.17
136.43 0.26337 -0.26337 -11.59
136.61 0.22010 -0.22010 -13.15
136.79 0.19519 -0.19519 -14.19
136.97 0.17643 -0.17643 -15.07
137.15 0.33745 -0.33745 -9.44
137.33 0.35073 -0.35073 -9.10
137.51 0.36998 -0.36998 -8.64
137.69 0.32842 -0.32842 -9.67
137.87 0.30216 -0.30216 -10.40
138.05 0.30965 -0.30965 -10.18
138.23 0.30634 -0.30634 -10.28
138.41 0.25062 -0.25062 -12.02
138.59 0.22680 -0.22680 -12.89
138.77 0.23573 -0.23573 -12.55
138.95 0.32080 -0.32080 -9.88
139.13 0.25870 -0.25870 -11.74
139.31 0.21825 -0.21825 -13.22
139.49 0.37226 -0.37226 -8.58
139.67 0.38061 -0.38061 -8.39
139.85 0.40664 -0.40664 -7.82
140.03 0.39194 -0.39194 -8.14
140.21 0.25783 -0.25783 -11.77
140.39 0.22945 -0.22945 -12.79
140.57 0.24465 -0.24465 -12.23
140.74 0.29628 -0.29628 -10.57
140.92 0.28587 -0.28587 -10.88
141.10 0.28728 -0.28728 -10.83
141.28 0.25618 -0.25618 -11.83
141.46 0.24008 -0.24008 -12.39
141.64 0.23258 -0.23258 -12.67
141.82 0.33174 -0.33174 -9.58
142.00 0.39129 -0.39129 -8.15
142.18 0.39528 -0.39528 -8.06
142.36 0.27875 -0.27875 -11.10
142.54 0.24042 -0.24042 -12.38
142.72 0.29532 -0.29532 -10.59
142.90 0.29358 -0.29358 -10.65
143.08 0.31076 -0.31076 -10.15
143.26 0.26234 -0.26234 -11.62
143.44 0.25822 -0.25822 -11.76
143.62 0.25243 -0.25243 -11.96
143.80 0.19514 -0.19514 -14.19
143.98 0.25063 -0.25063 -12.02
144.16 0.35104 -0.35104 -9.09
144.34 0.33028 -0.33028 -9.62
144.52 0.31164 -0.31164 -10.13
144.70 0.29921 -0.29921 -10.48
144.88 0.26721 -0.26721 -11.46
145.06 0.18039 -0.18039 -14.88
145.24 0.21138 -0.21138 -13.50
145.42 0.31802 -0.31802 -9.95
145.60 0.32825 -0.32825 -9.68
145.78 0.28807 -0.28807 -10.81
145.96 0.29680 -0.29680 -10.55
146.14 0.25581 -0.25581 -11.84
146.32 0.23193 -0.23193 -12.69
146.50 0.43321 -0.43321 -7.27
146.68 0.40386 -0.40386 -7.88
146.86 0.40171 -0.40171 -7.92
147.04 0.30830 -0.30830 -10.22
147.22 0.32467 -0.32467 -9.77
147.40 0.32249 -0.32249 -9.83
147.58 0.21307 -0.21307 -13.43
147.76 0.31497 -0.31497 -10.03
147.94 0.31672 -0.31672 -9.99
148.12 0.30704 -0.30704 -10.26
148.30 0.29280 -0.29280 -10.67
148.48 0.23818 -0.23818 -12.46
148.66 0.20937 -0.20937 -13.58
148.84 0.31921 -0.31921 -9.92
149.02 0.43372 -0.43372 -7.26
149.20 0.35623 -0.35623 -8.97
149.38 0.29601 -0.29601 -10.57
149.56 0.23669 -0.23669 -12.52
149.74 0.23503 -0.23503 -12.58
149.92 0.36118 -0.36118 -8.85
150.10 0.38225 -0.38225 -8.35
150.28 0.33074 -0.33074 -9.61
150.46 0.31049 -0.31049 -10.16
150.64 0.40108 -0.40108 -7.94
150.82 0.23696 -0.23696 -12.51
151.00 0.22367 -0.22367 -13.01
151.18 1.00000 -1.00000 0.00
151.36 0.55540 -0.55540 -5.11
151.54 0.47735 -0.47735 -6.42
151.72 0.49886 -0.49886 -6.04
151.90 0.58653 -0.58653 -4.63
152.08 0.57491 -0.57491 -4.81
152.26 0.47153 -0.47153 -6.53
152.44 0.70811 -0.70811 -3.00
152.62 0.61740 -0.61740 -4.19
152.80 0.60068 -0.60068 -4.43
152.98 0.57892 -0.57892 -4.75
153.16 0.81543 -0.81543 -1.77
153.34 0.69978 -0.69978 -3.10
153.52 1.00000 -1.00000 0.00
153.70 0.54853 -0.54853 -5.22
153.88 0.47370 -0.47370 -6.49
154.06 0.38666 -0.38666 -8.25
154.24 0.37153 -0.37153 -8.60
154.42 0.35881 -0.35881 -8.90
154.60 0.75656 -0.75656 -2.42
154.78 0.44993 -0.44993 -6.94
154.96 0.39523 -0.39523 -8.06
155.14 0.51458 -0.51458 -5.77
155.32 0.39077 -0.39077 -8.16
155.50 0.48593 -0.48593 -6.27
155.68 1.00000 -1.00000 0.00
155.86 0.48935 -0.48935 -6.21
156.04 0.48189 -0.48189 -6.34
156.22 0.50929 -0.50929 -5.86
156.40 0.38212 -0.38212 -8.36
156.58 0.46028 -0.46028 -6.74
156.76 0.55286 -0.55286 -5.15
156.94 0.93599 -0.93599 -0.57
157.12 0.49620 -0.49620 -6.09
157.30 0.66670 -0.66670 -3.52
157.48 0.65213 -0.65213 -3.71
157.66 0.79057 -0.79057 -2.04
157.84 0.53445 -0.53445 -5.44
158.02 0.98402 -0.98402 -0.14
158.20 0.49247 -0.49247 -6.15
158.38 0.41946 -0.41946 -7.55
158.56 0.52752 -0.52752 -5.56
158.74 0.46553 -0.46553 -6.64
158.92 0.61501 -0.61501 -4.22
159.10 0.93862 -0.93862 -0.55
159.28 0.56660 -0.56660 -4.93
159.46 0.53191 -0.53191 -5.48
159.64 0.52300 -0.52300 -5.63
159.82 0.56158 -0.56158 -5.01
160.00 0.67501 -0.67501 -3.41
160.18 0.86231 -0.86231 -1.29
160.36 0.58562 -0.58562 -4.65
160.54 0.51199 -0.51199 -5.81
160.72 0.44291 -0.44291 -7.07
160.90 0.53173 -0.53173 -5.49
161.08 0.65611 -0.65611 -3.66
161.26 0.51230 -0.51230 -5.81
161.44 0.75653 -0.75653 -2.42
161.62 0.69268 -0.69268 -3.19
161.80 0.66197 -0.66197 -3.58
161.98 0.55863 -0.55863 -5.06
162.16 0.85146 -0.85146 -1.40
162.34 0.70831 -0.70831 -3.00
162.52 1.00000 -1.00000 0.00
162.70 0.46681 -0.46681 -6.62
162.88 0.38650 -0.38650 -8.26
163.06 0.35529 -0.35529 -8.99
163.24 0.43083 -0.43083 -7.31
163.42 0.39403 -0.39403 -8.09
163.60 0.81352 -0.81352 -1.79
163.78 0.63005 -0.63005 -4.01
163.96 0.52440 -0.52440 -5.61
164.14 0.56233 -0.56233 -5.00
164.32 0.55526 -0.55526 -5.11
164.50 0.52957 -0.52957 -5.52
164.68 1.00000 -1.00000 0.00
164.86 0.58279 -0.58279 -4.69
165.04 0.51993 -0.51993 -5.68
165.22 0.56532 -0.56532 -4.95
165.40 0.58608 -0.58608 -4.64
165.58 0.49820 -0.49820 -6.05
165.76 0.54295 -0.54295 -5.30
165.94 0.80471 -0.80471 -1.89
166.12 0.52727 -0.52727 -5.56
166.30 0.58890 -0.58890 -4.60
166.48 0.71518 -0.71518 -2.91
166.66 0.70498 -0.70498 -3.04
166.84 0.55572 -0.55572 -5.10
167.02 0.73131 -0.73131 -2.72
167.20 0.53324 -0.53324 -5.46
167.38 0.47569 -0.47569 -6.45
167.56 0.45845 -0.45845 -6.77
167.74 0.55367 -0.55367 -5.13
167.92 0.74366 -0.74366 -2.57
168.10 0.83561 -0.83561 -1.56
168.28 0.58625 -0.58625 -4.64
168.46 0.64943 -0.64943 -3.75
168.64 0.65839 -0.65839 -3.63
168.82 0.52857 -0.52857 -5.54
169.00 0.70982 -0.70982 -2.98
169.18 1.00000 -1.00000 0.00
169.36 0.65898 -0.65898 -3.62
169.54 0.52086 -0.52086 -5.67
169.72 0.57062 -0.57062 -4.87
169.90 0.54557 -0.54557 -5.26
170.08 0.49585 -0.49585 -6.09
170.26 0.48755 -0.48755 -6.24
170.44 0.84266 -0.84266 -1.49
170.62 0.64619 -0.64619 -3.79
170.80 0.68800 -0.68800 -3.25
170.98 0.60503 -0.60503 -4.36
171.16 0.74055 -0.74055 -2.61
171.34 0.72795 -0.72795 -2.76
171.52 1.00000 -1.00000 0.00
171.70 0.59822 -0.59822 -4.46
171.88 0.56228 -0.56228 -5.00
172.06 0.37235 -0.37235 -8.58
172.24 0.39972 -0.39972 -7.96
172.42 0.44848 -0.44848 -6.97
172.60 0.87065 -0.87065 -1.20
172.78 0.48946 -0.48946 -6.21
172.96 0.38867 -0.38867 -8.21
173.14 0.45785 -0.45785 -6.79
173.32 0.45607 -0.45607 -6.82
173.50 0.53946 -0.53946 -5.36
173.68 1.00000 -1.00000 0.00
173.86 0.78311 -0.78311 -2.12
174.04 0.47202 -0.47202 -6.52
174.22 0.44856 -0.44856 -6.96
174.40 0.43762 -0.43762 -7.18
174.58 0.43450 -0.43450 -7.24
174.76 0.54616 -0.54616 -5.25
174.94 0.73746 -0.73746 -2.65
175.12 0.52418 -0.52418 -5.61
175.30 0.62710 -0.62710 -4.05
175.48 0.65256 -0.65256 -3.71
175.66 0.65406 -0.65406 -3.69
175.84 0.57979 -0.57979 -4.73
176.02 0.98811 -0.98811 -0.10
176.20 0.52048 -0.52048 -5.67
176.38 0.47990 -0.47990 -6.38
176.56 0.43728 -0.43728 -7.18
176.74 0.45125 -0.45125 -6.91
176.92 0.52919 -0.52919 -5.53
177.10 0.85979 -0.85979 -1.31
177.28 0.75906 -0.75906 -2.39
177.46 0.49253 -0.49253 -6.15
177.64 0.44242 -0.44242 -7.08
177.82 0.50028 -0.50028 -6.02
178.00 0.67057 -0.67057 -3.47
178.18 0.66391 -0.66391 -3.56
178.36 0.84894 -0.84894 -1.42
178.54 0.52034 -0.52034 -5.67
178.72 0.51984 -0.51984 -5.68
178.90 0.51677 -0.51677 -5.73
179.08 0.55359 -0.55359 -5.14
179.26 0.60374 -0.60374 -4.38
179.44 0.75100 -0.75100 -2.49
179.62 0.57166 -0.57166 -4.86
179.80 0.52919 -0.52919 -5.53
179.98 0.52433 -0.52433 -5.61
180.16 1.00000 -1.00000 0.00
180.34 0.63087 -0.63087 -4.00
180.52 1.00000 -1.00000 0.00
180.70 0.52511 -0.52511 -5.60
180.88 0.40846 -0.40846 -7.78
181.06 0.41132 -0.41132 -7.72
181.24 0.40967 -0.40967 -7.75
181.42 0.40274 -0.40274 -7.90
181.60 1.00000 -1.00000 0.00
181.78 0.65823 -0.65823 -3.63
181.96 0.63436 -0.63436 -3.95
182.14 0.46977 -0.46977 -6.56
182.32 0.60795 -0.60795 -4.32
182.50 0.50469 -0.50469 -5.94
182.68 0.81624 -0.81624 -1.76
182.86 0.86055 -0.86055 -1.30
183.04 0.52765 -0.52765 -5.55
183.22 0.63526 -0.63526 -3.94
183.40 0.66640 -0.66640 -3.53
183.58 0.47127 -0.47127 -6.53
183.76 0.52355 -0.52355 -5.62
183.94 0.86328 -0.86328 -1.28
184.12 0.58550 -0.58550 -4.65
184.30 0.54981 -0.54981 -5.20
184.48 0.63633 -0.63633 -3.93
184.66 0.52292 -0.52292 -5.63
184.84 0.62590 -0.62590 -4.07
185.02 0.96536 -0.96536 -0.31
185.20 0.46607 -0.46607 -6.63
185.38 0.55889 -0.55889 -5.05
185.56 0.37389 -0.37389 -8.55
185.74 0.49544 -0.49544 -6.10
185.92 0.70861 -0.70861 -2.99
186.10 0.84503 -0.84503 -1.46
186.28 0.56061 -0.56061 -5.03
186.46 0.63983 -0.63983 -3.88
186.64 0.94903 -0.94903 -0.45
186.82 0.64757 -0.64757 -3.77
187.00 0.66655 -0.66655 -3.52
187.18 0.70258 -0.70258 -3.07
187.36 1.00000 -1.00000 0.00
187.54 0.60508 -0.60508 -4.36
187.72 0.56506 -0.56506 -4.96
187.90 0.53813 -0.53813 -5.38
188.08 0.52774 -0.52774 -5.55
188.26 0.56404 -0.56404 -4.97
188.44 1.00000 -1.00000 0.00
188.62 0.69627 -0.69627 -3.14
188.80 0.71847 -0.71847 -2.87
188.98 0.61084 -0.61084 -4.28
189.16 0.64290 -0.64290 -3.84
189.34 0.71857 -0.71857 -2.87
189.52 1.00000 -1.00000 0.00
189.70 0.68064 -0.68064 -3.34
189.88 0.57984 -0.57984 -4.73
190.06 0.49061 -0.49061 -6.19
190.24 0.38477 -0.38477 -8.30
190.42 0.43625 -0.43625 -7.21
190.60 0.93623 -0.93623 -0.57
190.78 0.69166 -0.69166 -3.20
190.96 0.67776 -0.67776 -3.38
191.14 0.55447 -0.55447 -5.12
191.32 0.54798 -0.54798 -5.22
191.50 0.54986 -0.54986 -5.20
191.68 0.49612 -0.49612 -6.09
191.86 0.92416 -0.92416 -0.69
192.04 0.62868 -0.62868 -4.03
192.22 0.53869 -0.53869 -5.37
192.40 0.52039 -0.52039 -5.67
192.58 0.49857 -0.49857 -6.05
192.76 0.57591 -0.57591 -4.79
192.94 1.00000 -1.00000 0.00
193.12 0.68169 -0.68169 -3.33
193.30 0.52364 -0.52364 -5.62
193.48 0.57479 -0.57479 -4.81
193.66 0.50359 -0.50359 -5.96
193.84 0.63652 -0.63652 -3.92
194.02 0.69477 -0.69477 -3.16
194.20 0.48925 -0.48925 -6.21
194.38 0.48966 -0.48966 -6.20
194.56 0.43627 -0.43627 -7.20
194.74 0.54319 -0.54319 -5.30
194.92 0.56772 -0.56772 -4.92
195.10 0.69176 -0.69176 -3.20
195.28 0.67963 -0.67963 -3.35
195.46 0.48926 -0.48926 -6.21
195.64 0.51733 -0.51733 -5.72
195.82 0.56155 -0.56155 -5.01
196.00 0.61130 -0.61130 -4.27
196.18 0.65565 -0.65565 -3.67
196.36 0.90199 -0.90199 -0.90
196.54 0.64938 -0.64938 -3.75
196.72 0.53871 -0.53871 -5.37
196.90 0.42729 -0.42729 -7.39
197.08 0.46511 -0.46511 -6.65
197.26 0.52960 -0.52960 -5.52
197.44 1.00000 -1.00000 0.00
197.62 0.66280 -0.66280 -3.57
197.80 0.72311 -0.72311 -2.82
197.98 0.67556 -0.67556 -3.41
198.16 0.70890 -0.70890 -2.99
198.34 0.59508 -0.59508 -4.51
198.52 0.78575 -0.78575 -2.09
198.70 0.75548 -0.75548 -2.44
198.88 0.76115 -0.76115 -2.37
199.06 0.47637 -0.47637 -6.44
199.24 0.37765 -0.37765 -8.46
199.42 0.44412 -0.44412 -7.05
199.60 0.70237 -0.70237 -3.07
199.78 0.71478 -0.71478 -2.92
199.96 0.69055 -0.69055 -3.22
200.14 0.50959 -0.50959 -5.86
200.32 0.52833 -0.52833 -5.54
200.50 0.58218 -0.58218 -4.70
200.68 0.46535 -0.46535 -6.64
200.86 0.91551 -0.91551 -0.77
201.04 0.67129 -0.67129 -3.46
201.22 0.55819 -0.55819 -5.06
201.40 0.57652 -0.57652 -4.78
201.58 0.50531 -0.50531 -5.93
201.76 0.57931 -0.57931 -4.74
201.94 0.87060 -0.87060 -1.20
202.12 0.64309 -0.64309 -3.83
202.30 0.76925 -0.76925 -2.28
202.48 0.77537 -0.77537 -2.21
202.66 0.70484 -0.70484 -3.04
202.84 0.66088 -0.66088 -3.60
203.02 0.99190 -0.99190 -0.07
203.20 0.62992 -0.62992 -4.01
203.38 0.46391 -0.46391 -6.67
203.56 0.45794 -0.45794 -6.78
203.74 0.44420 -0.44420 -7.05
203.92 0.73347 -0.73347 -2.69
204.10 0.79939 -0.79939 -1.94
204.28 1.00000 -1.00000 0.00
204.46 0.69151 -0.69151 -3.20
204.64 0.51841 -0.51841 -5.71
204.82 0.99135 -0.99135 -0.08
205.00 0.52423 -0.52423 -5.61
205.18 0.66333 -0.66333 -3.57
205.36 0.83971 -0.83971 -1.52
205.54 0.57615 -0.57615 -4.79
205.72 0.68911 -0.68911 -3.23
205.90 0.67207 -0.67207 -3.45
206.08 0.61057 -0.61057 -4.29
206.26 0.69595 -0.69595 -3.15
206.44 0.90162 -0.90162 -0.90
206.62 0.80462 -0.80462 -1.89
206.80 0.62154 -0.62154 -4.13
206.98 0.68637 -0.68637 -3.27
207.16 0.56954 -0.56954 -4.89
207.34 0.91741 -0.91741 -0.75
207.52 1.00000 -1.00000 0.00
207.70 0.71863 -0.71863 -2.87
207.88 0.52914 -0.52914 -5.53
208.06 0.46507 -0.46507 -6.65
208.24 0.41942 -0.41942 -7.55
208.42 0.36437 -0.36437 -8.77
208.60 0.32901 -0.32901 -9.66
208.78 0.71816 -0.71816 -2.88
208.96 0.47744 -0.47744 -6.42
209.14 0.40594 -0.40594 -7.83
209.32 0.48227 -0.48227 -6.33
209.50 0.75595 -0.75595 -2.43
209.68 0.49393 -0.49393 -6.13
209.86 0.73133 -0.73133 -2.72
210.04 0.55787 -0.55787 -5.07
210.22 0.54483 -0.54483 -5.27
210.40 0.48977 -0.48977 -6.20
210.58 0.50950 -0.50950 -5.86
210.76 0.57155 -0.57155 -4.86
210.94 0.88961 -0.88961 -1.02
211.12 0.53473 -0.53473 -5.44
211.30 0.44802 -0.44802 -6.97
211.48 0.64699 -0.64699 -3.78
211.66 0.54897 -0.54897 -5.21
211.84 0.62313 -0.62313 -4.11
212.02 0.81372 -0.81372 -1.79
212.20 0.47657 -0.47657 -6.44
212.38 0.57962 -0.57962 -4.74
212.56 0.46563 -0.46563 -6.64
212.74 0.46378 -0.46378 -6.67
212.92 0.73302 -0.73302 -2.70
213.10 0.60258 -0.60258 -4.40
213.28 0.95277 -0.95277 -0.42
213.46 0.60216 -0.60216 -4.41
213.64 0.71760 -0.71760 -2.88
213.82 0.81070 -0.81070 -1.82
214.00 0.55164 -0.55164 -5.17
214.18 0.73501 -0.73501 -2.67
214.36 1.00000 -1.00000 0.00
214.54 0.56433 -0.56433 -4.97
214.72 0.50894 -0.50894 -5.87
214.90 0.45185 -0.45185 -6.90
215.08 0.52790 -0.52790 -5.55
215.26 0.74421 -0.74421 -2.57
215.44 0.92243 -0.92243 -0.70
215.62 0.75859 -0.75859 -2.40
215.80 0.58084 -0.58084 -4.72
215.98 0.51738 -0.51738 -5.72
216.16 0.55242 -0.55242 -5.15
216.34 0.85216 -0.85216 -1.39
216.52 0.86158 -0.86158 -1.29
216.70 0.95866 -0.95866 -0.37
216.88 0.56215 -0.56215 -5.00
217.06 0.53005 -0.53005 -5.51
217.24 0.45954 -0.45954 -6.75
217.42 0.60408 -0.60408 -4.38
217.60 0.33369 -0.33369 -9.53
217.78 0.88195 -0.88195 -1.09
217.96 0.55727 -0.55727 -5.08
218.14 0.52115 -0.52115 -5.66
218.32 0.47366 -0.47366 -6.49
218.50 0.60777 -0.60777 -4.33
218.68 0.51959 -0.51959 -5.69
218.86 0.99843 -0.99843 -0.01
219.04 0.62942 -0.62942 -4.02
219.22 0.60881 -0.60881 -4.31
219.40 0.47158 -0.47158 -6.53
219.58 0.51774 -0.51774 -5.72
219.76 0.59879 -0.59879 -4.45
219.94 0.97845 -0.97845 -0.19
220.12 0.67572 -0.67572 -3.40
220.30 0.65009 -0.65009 -3.74
220.48 0.90680 -0.90680 -0.85
220.66 0.70856 -0.70856 -2.99
220.84 0.63074 -0.63074 -4.00
221.02 0.56126 -0.56126 -5.02
221.20 0.95342 -0.95342 -0.41
221.38 0.47465 -0.47465 -6.47
221.56 0.49061 -0.49061 -6.19
221.74 0.50080 -0.50080 -6.01
221.92 0.55043 -0.55043 -5.19
222.10 0.50077 -0.50077 -6.01
222.28 0.44175 -0.44175 -7.10
222.46 0.44218 -0.44218 -7.09
222.64 0.44245 -0.44245 -7.08
222.82 0.44452 -0.44452 -7.04
223.00 0.38411 -0.38411 -8.31
223.18 0.37283 -0.37283 -8.57
223.36 0.22416 -0.22416 -12.99
223.54 0.24496 -0.24496 -12.22
223.72 0.21048 -0.21048 -13.54
223.90 0.27993 -0.27993 -11.06
224.08 0.27720 -0.27720 -11.14
224.26 0.23358 -0.23358 -12.63
224.44 0.18840 -0.18840 -14.50
224.62 0.13870 -0.13870 -17.16
224.80 0.12366 -0.12366 -18.16
224.98 0.12821 -0.12821 -17.84
225.16 0.12082 -0.12082 -18.36
225.34 0.12134 -0.12134 -18.32
225.52 0.09573 -0.09573 -20.38
225.70 0.07906 -0.07906 -22.04
225.88 0.04799 -0.04799 -24.00
226.06 0.03490 -0.03490 -24.00
226.24 0.03833 -0.03833 -24.00
226.42 0.03323 -0.03323 -24.00
226.60 0.02295 -0.02295 -24.00
226.78 0.01356 -0.01356 -24.00
226.96 0.01078 -0.01078 -24.00
227.14 0.00962 -0.00962 -24.00
227.32 0.00825 -0.00825 -24.00
227.50 0.00475 -0.00475 -24.00
227.68 0.00343 -0.00343 -24.00
227.86 0.00230 -0.00230 -24.00
228.04 0.00153 -0.00153 -24.00
228.22 0.00122 -0.00122 -24.00
228.40 0.00124 -0.00124 -24.00
228.58 0.00079 -0.00079 -24.00
228.76 0.00065 -0.00065 -24.00
228.94 0.00092 -0.00092 -24.00
229.12 0.00066 -0.00066 -24.00
229.30 0.00069 -0.00069 -24.00
229.48 0.00062 -0.00062 -24.00
229.66 0.00049 -0.00049 -24.00
229.84 0.00029 -0.00029 -24.00
230.02 0.00029 -0.00029 -24.00
230.20 0.00020 -0.00020 -24.00


==> track1_poly.dat <==
t y
0.00 0.00072
0.18 0.15201
0.36 0.27232
0.54 0.16912
0.72 0.15778
0.90 0.15345
1.08 0.16042
1.26 0.15972
1.44 0.21215
1.62 0.15349
1.80 0.16827
1.98 0.17143
2.16 0.13826
2.34 0.20934
2.52 0.07726
2.70 0.27505
2.88 0.18303
3.06 0.13899
3.24 0.12379
3.42 0.14718
3.60 0.16546
3.78 0.31155
3.96 0.23186
4.14 0.17077
4.32 0.13173
4.50 0.16738
4.68 0.17333
4.86 0.12868
5.04 0.27050
5.22 0.17088
5.40 0.16000
5.58 0.15813
5.76 0.15980
5.94 0.16169
6.12 0.20433
6.30 0.21160
6.48 0.15899
6.66 0.17133
6.84 0.16401
7.02 0.20835
7.20 0.10782
7.38 0.27381
7.56 0.20042
7.74 0.15360
7.92 0.11819
8.10 0.14363
8.28 0.16476
8.46 0.16631
8.64 0.30973
8.82 0.18391
9.00 0.14185
9.18 0.16711
9.36 0.17357
9.54 0.12842
9.72 0.27126
9.90 0.18536
10.08 0.16797
10.26 0.15854
10.44 0.15899
10.62 0.16112
10.80 0.15357
10.98 0.21187
11.16 0.15079
11.34 0.17087
11.52 0.17117
11.70 0.14046
11.88 0.20865
12.06 0.27459
12.24 0.22071
12.42 0.17597
12.60 0.11972
12.78 0.13739
12.96 0.16218
13.14 0.16671
13.32 0.31253
13.50 0.18797
13.68 0.16011
13.86 0.15913
14.04 0.17346
14.22 0.17306
14.40 0.23428
14.58 0.27168
14.76 0.16766
14.94 0.15886
15.12 0.15175
15.30 0.16106
15.48 0.15839
15.66 0.21173
15.84 0.15257
16.02 0.16923
16.20 0.17082
16.38 0.13892
16.56 0.20931
16.74 0.10735
16.92 0.27416
17.10 0.18254
17.28 0.13849
17.46 0.12953
17.64 0.14724
17.82 0.16653
18.00 0.31148
18.18 0.21512
18.36 0.17015
18.54 0.13243
18.72 0.16872
18.90 0.17454
19.08 0.12967
19.26 0.31150
19.44 0.32624
19.62 0.23510
19.80 0.22478
19.98 0.23194
20.16 0.21989
20.34 0.32449
20.52 0.29375
20.70 0.28354
20.88 0.21775
21.06 0.16313
21.24 0.27348
21.42 0.19202
21.60 0.38396
21.78 0.28278
21.96 0.24252
22.14 0.20437
22.32 0.14750
22.50 0.16615
22.68 0.16791
22.86 0.31021
23.04 0.18655
23.22 0.14152
23.40 0.16701
23.58 0.17479
23.76 0.12975
23.94 0.32589
24.12 0.25398
24.30 0.28294
24.48 0.27580
24.66 0.45127
24.84 0.20146
25.02 0.24824
25.20 0.29892
25.38 0.25550
25.56 0.26126
25.74 0.25806
25.92 0.27334
26.10 0.21439
26.28 0.34079
26.46 0.30885
26.64 0.26452
26.82 0.12261
27.00 0.14386
27.18 0.16136
27.36 0.16677
27.54 0.32600
27.72 0.25555
27.90 0.24273
28.08 0.17338
28.26 0.17542
28.44 0.17349
28.62 0.25826
28.80 0.33524
28.98 0.26469
29.16 0.23350
29.34 0.25980
29.52 0.25199
29.70 0.23173
29.88 0.28667
30.06 0.27345
30.24 0.25743
30.42 0.26206
30.60 0.42097
30.78 0.24350
30.96 0.20027
31.14 0.33763
31.32 0.25992
31.50 0.12740
31.68 0.12893
31.86 0.14760
32.04 0.16739
32.22 0.31086
32.40 0.21451
32.58 0.17154
32.76 0.13266
32.94 0.16846
33.12 0.17329
33.30 0.17312
33.48 0.35966
33.66 0.26002
33.84 0.28065
34.02 0.22551
34.20 0.22932
34.38 0.25736
34.56 0.28361
34.74 0.26414
34.92 0.25787
35.10 0.19572
35.28 0.20004
35.46 0.21562
35.64 0.14389
35.82 0.33320
36.00 0.24263
36.18 0.18125
36.36 0.11615
36.54 0.14808
36.72 0.16606
36.90 0.20302
37.08 0.36867
37.26 0.24546
37.44 0.16999
37.62 0.17168
37.80 0.17653
37.98 0.13185
38.16 0.30883
38.34 0.25052
38.52 0.28985
38.70 0.24930
38.88 0.23918
39.06 0.20529
39.24 0.25702
39.42 0.29808
39.60 0.16721
39.78 0.27376
39.96 0.24648
40.14 0.20842
40.32 0.19736
40.50 0.30849
40.68 0.24296
40.86 0.23705
41.04 0.17796
41.22 0.14237
41.40 0.16440
41.58 0.16643
41.76 0.42229
41.94 0.25449
42.12 0.21905
42.30 0.16330
42.48 0.17552
42.66 0.17479
42.84 0.27706
43.02 0.32703
43.20 0.26995
43.38 0.27700
43.56 0.26213
43.74 0.26541
43.92 0.24593
44.10 0.28686
44.28 0.24630
44.46 0.20639
44.64 0.23124
44.82 0.31427
45.00 0.25589
45.18 0.28777
45.36 0.36763
45.54 0.22197
45.72 0.22175
45.90 0.22929
46.08 0.27097
46.26 0.24359
46.44 0.29744
46.62 0.26516
46.80 0.23759
46.97 0.13470
47.15 0.16762
47.33 0.17560
47.51 0.12904
47.69 0.30679
47.87 0.31022
48.05 0.28595
48.23 0.26969
48.41 0.21638
48.59 0.27245
48.77 0.28902
48.95 0.25133
49.13 0.23884
49.31 0.23263
49.49 0.26398
49.67 0.21703
49.85 0.17487
50.03 0.35130
50.21 0.26705
50.39 0.17171
50.57 0.11477
50.75 0.15112
50.93 0.16751
51.11 0.30947
51.29 0.29157
51.47 0.20742
51.65 0.17541
51.83 0.19275
52.01 0.17387
52.19 0.12897
52.37 0.32018
52.55 0.27867
52.73 0.25578
52.91 0.19672
53.09 0.20270
53.27 0.23105
53.45 0.24370
53.63 0.27498
53.81 0.22770
53.99 0.22104
54.17 0.25407
54.35 0.22172
54.53 0.19704
54.71 0.34211
54.89 0.23064
55.07 0.23486
55.25 0.20885
55.43 0.22745
55.61 0.27467
55.79 0.22948
55.97 0.28152
56.15 0.24759
56.33 0.24652
56.51 0.33500
56.69 0.19974
56.87 0.49986
57.05 0.80678
57.23 0.47681
57.41 0.46559
57.59 0.55506
57.77 0.52811
57.95 0.57470
58.13 0.75340
58.31 0.57396
58.49 0.57863
58.67 0.60954
58.85 0.56438
59.03 0.81313
59.21 0.94758
59.39 0.64262
59.57 0.53507
59.75 0.49443
59.93 0.31080
60.11 0.35967
60.29 0.80911
60.47 0.62921
60.65 0.55174
60.83 0.46120
61.01 0.49167
61.19 0.47698
61.37 0.45060
61.55 0.78034
61.73 0.60970
61.91 0.51186
62.09 0.51254
62.27 0.45083
62.45 0.47022
62.63 0.67992
62.81 0.49937
62.99 0.56440
63.17 0.64831
63.35 0.47815
63.53 0.67604
63.71 1.00000
63.89 0.52534
64.07 0.53800
64.25 0.42291
64.43 0.36384
64.61 0.41909
64.79 0.31036
64.97 0.64593
65.15 0.41948
65.33 0.52887
65.51 0.49135
65.69 0.46322
65.87 0.66720
66.05 0.77844
66.23 0.44466
66.41 0.52006
66.59 0.53165
66.77 0.46659
66.95 0.50755
67.13 0.77253
67.31 0.60567
67.49 0.59795
67.67 0.52754
67.85 0.55991
68.03 0.70825
68.21 0.95863
68.39 0.56109
68.57 0.51775
68.75 0.46817
68.93 0.34465
69.11 0.42672
69.29 0.35935
69.47 0.94042
69.65 0.66147
69.83 0.49656
70.01 0.52833
70.19 0.36999
70.37 0.43427
70.55 0.93909
70.73 0.52671
70.91 0.55657
71.09 0.51046
71.27 0.49264
71.45 0.47661
71.63 0.63225
71.81 0.57879
71.99 0.62980
72.17 0.62866
72.35 0.66097
72.53 0.56148
72.71 0.79203
72.89 0.55708
73.07 0.46649
73.25 0.41854
73.43 0.47532
73.61 0.62376
73.79 0.40596
73.97 0.65566
74.15 0.28193
74.33 0.36659
74.51 0.59005
74.69 0.64968
74.87 0.62067
75.05 1.00000
75.23 0.54515
75.41 0.58254
75.59 0.49428
75.77 0.50189
75.95 0.38379
76.13 0.86491
76.31 0.67746
76.49 0.57124
76.67 0.54064
76.85 0.56870
77.03 0.63942
77.21 0.61481
77.39 0.68901
77.57 0.63350
77.75 0.43726
77.93 0.32733
78.11 0.42896
78.29 0.39475
78.47 0.61779
78.65 0.37557
78.83 0.33816
79.01 0.45123
79.19 0.50412
79.37 0.49369
79.55 0.74840
79.73 0.56071
79.91 0.55490
80.09 0.52434
80.27 0.59784
80.45 0.54935
80.63 0.67083
80.81 0.60552
80.99 0.54246
81.17 0.65772
81.35 0.51436
81.53 0.57569
81.71 0.94406
81.89 0.76183
82.07 0.52217
82.25 0.41794
82.43 0.45093
82.61 0.66678
82.79 0.43413
82.97 0.64480
83.15 0.58133
83.33 0.51559
83.51 0.58314
83.69 0.48531
83.87 0.62958
84.05 0.89240
84.23 0.62819
84.41 0.43490
84.59 0.44027
84.77 0.54315
84.95 0.50119
85.13 0.80706
85.31 0.65890
85.49 0.69218
85.67 0.62337
85.85 0.61000
86.03 0.64911
86.21 0.67290
86.39 0.76166
86.57 0.59623
86.75 0.55244
86.93 0.36202
87.11 0.39717
87.29 0.33251
87.47 0.87582
87.65 0.55524
87.83 0.66097
88.01 0.59318
88.19 0.50091
88.37 0.46689
88.55 0.92925
88.73 0.49861
88.91 0.50294
89.09 0.65249
89.27 0.46386
89.45 0.43209
89.63 0.75041
89.81 0.56932
89.99 0.54490
90.17 0.61577
90.35 0.64537
90.53 0.61547
90.71 0.68798
90.89 0.85554
91.07 0.52579
91.25 0.44785
91.43 0.40763
91.61 0.48203
91.79 0.46927
91.97 0.83146
92.15 0.45299
92.33 0.55854
92.51 0.50692
92.69 0.60604
92.87 0.61331
93.05 1.00000
93.23 0.58375
93.41 0.55103
93.59 0.51600
93.77 0.59756
93.95 0.45110
94.13 0.65284
94.31 0.76591
94.49 0.60871
94.67 0.51395
94.85 0.53860
95.03 0.59441
95.21 0.61126
95.39 0.81503
95.57 0.51212
95.75 0.54575
95.93 0.37598
96.11 0.40591
96.29 0.32823
96.47 0.72901
96.65 0.34424
96.83 0.37364
97.01 0.42017
97.19 0.36685
97.37 0.58454
97.55 0.93900
97.73 0.57909
97.91 0.52306
98.09 0.59079
98.27 0.51713
98.45 0.47453
98.63 0.74748
98.81 0.58137
98.99 0.56672
99.17 0.59632
99.35 0.63512
99.53 0.71189
99.71 0.65799
99.89 1.00000
100.07 0.48578
100.25 0.50838
100.43 0.43592
100.61 0.54479
100.79 0.40506
100.97 0.76646
101.15 0.46932
101.33 0.50798
101.51 0.48542
101.69 0.48485
101.87 0.62198
102.05 0.76482
102.23 0.67495
102.41 0.44426
102.59 0.57402
102.77 0.58251
102.95 0.58493
103.13 0.50570
103.31 0.82106
103.49 0.64677
103.67 0.55849
103.85 0.50960
104.03 0.84456
104.21 0.62218
104.39 0.83414
104.57 0.65667
104.75 0.57634
104.93 0.35325
105.11 0.32747
105.29 0.45329
105.47 0.70846
105.65 0.65196
105.83 0.65356
106.01 0.51688
106.19 0.43845
106.37 0.48426
106.55 0.74208
106.73 0.52358
106.91 0.48961
107.09 0.46180
107.27 0.45696
107.45 0.57543
107.63 0.77176
107.81 0.73332
107.99 0.58677
108.17 0.74836
108.35 0.72161
108.53 0.91651
108.71 0.54742
108.89 1.00000
109.07 0.52809
109.25 0.47900
109.43 0.50302
109.61 0.46472
109.79 0.40515
109.97 0.37919
110.15 0.42165
110.33 0.39350
110.51 0.34413
110.69 0.31056
110.87 0.28573
111.05 0.24499
111.23 0.24297
111.41 0.21672
111.59 0.22829
111.77 0.26940
111.95 0.24640
112.13 0.19197
112.31 0.21152
112.49 0.16341
112.67 0.20985
112.85 0.20643
113.03 0.18569
113.21 0.15817
113.39 0.52869
113.57 0.54153
113.75 0.48773
113.93 0.43856
114.11 0.44659
114.29 0.44219
114.47 0.40895
114.65 0.38343
114.83 0.40301
115.01 0.36558
115.19 0.32839
115.37 0.26454
115.55 0.34257
115.73 0.36126
115.91 0.35629
116.09 0.45863
116.27 0.42484
116.45 0.38428
116.63 0.32994
116.81 0.31429
116.99 0.31060
117.17 0.29317
117.35 0.31662
117.53 0.29698
117.71 0.31503
117.89 0.27143
118.07 0.41902
118.25 0.55356
118.43 0.53243
118.61 0.46249
118.79 0.52693
118.97 0.49911
119.15 0.35071
119.33 0.36424
119.51 0.33882
119.69 0.32238
119.87 0.33282
120.05 0.27206
120.23 0.28668
120.41 0.25064
120.59 0.47302
120.77 0.38198
120.95 0.33060
121.13 0.24705
121.31 0.29565
121.49 0.31384
121.67 0.34182
121.85 0.30281
122.03 0.26598
122.21 0.24827
122.39 0.22581
122.57 0.24058
122.75 0.20579
122.93 0.33527
123.11 0.30990
123.29 0.31180
123.47 0.29066
123.65 0.26566
123.83 0.22359
124.01 0.32714
124.19 0.27873
124.37 0.24103
124.55 0.26674
124.73 0.41365
124.91 0.38313
125.09 0.21005
125.27 0.40046
125.45 0.32457
125.63 0.19701
125.81 0.17028
125.99 0.16765
126.17 0.22060
126.35 0.24596
126.53 0.36978
126.71 0.22099
126.89 0.19526
127.07 0.18956
127.25 0.20609
127.43 0.16262
127.61 0.38942
127.79 0.37005
127.97 0.31259
128.15 0.31996
128.33 0.32690
128.51 0.31199
128.69 0.29314
128.87 0.34022
129.05 0.24013
129.23 0.25570
129.41 0.27729
129.59 0.17826
129.77 0.20244
129.95 0.33480
130.13 0.29018
130.31 0.23915
130.49 0.25555
130.67 0.18340
130.85 0.18937
131.03 0.17952
131.21 0.29424
131.39 0.29425
131.57 0.22755
131.75 0.22716
131.93 0.22051
132.11 0.22401
132.29 0.39203
132.47 0.54878
132.65 0.48161
132.83 0.32768
133.01 0.35970
133.19 0.36503
133.37 0.28574
133.55 0.39581
133.73 0.25900
133.91 0.28385
134.09 0.24377
134.27 0.24239
134.45 0.37926
134.63 0.23716
134.81 0.34388
134.99 0.34521
135.17 0.34880
135.35 0.25932
135.53 0.17918
135.71 0.18491
135.89 0.33455
136.07 0.33513
136.25 0.34807
136.43 0.26337
136.61 0.22010
136.79 0.19519
136.97 0.17643
137.15 0.33745
137.33 0.35073
137.51 0.36998
137.69 0.32842
137.87 0.30216
138.05 0.30965
138.23 0.30634
138.41 0.25062
138.59 0.22680
138.77 0.23573
138.95 0.32080
139.13 0.25870
139.31 0.21825
139.49 0.37226
139.67 0.38061
139.85 0.40664
140.03 0.39194
140.21 0.25783
140.39 0.22945
140.57 0.24465
140.74 0.29628
140.92 0.28587
141.10 0.28728
141.28 0.25618
141.46 0.24008
141.64 0.23258
141.82 0.33174
142.00 0.39129
142.18 0.39528
142.36 0.27875
142.54 0.24042
142.72 0.29532
142.90 0.29358
143.08 0.31076
143.26 0.26234
143.44 0.25822
143.62 0.25243
143.80 0.19514
143.98 0.25063
144.16 0.35104
144.34 0.33028
144.52 0.31164
144.70 0.29921
144.88 0.26721
145.06 0.18039
145.24 0.21138
145.42 0.31802
145.60 0.32825
145.78 0.28807
145.96 0.29680
146.14 0.25581
146.32 0.23193
146.50 0.43321
146.68 0.40386
146.86 0.40171
147.04 0.30830
147.22 0.32467
147.40 0.32249
147.58 0.21307
147.76 0.31497
147.94 0.31672
148.12 0.30704
148.30 0.29280
148.48 0.23818
148.66 0.20937
148.84 0.31921
149.02 0.43372
149.20 0.35623
149.38 0.29601
149.56 0.23669
149.74 0.23503
149.92 0.36118
150.10 0.38225
150.28 0.33074
150.46 0.31049
150.64 0.40108
150.82 0.23696
151.00 0.22367
151.18 1.00000
151.36 0.55540
151.54 0.47735
151.72 0.49886
151.90 0.58653
152.08 0.57491
152.26 0.47153
152.44 0.70811
152.62 0.61740
152.80 0.60068
152.98 0.57892
153.16 0.81543
153.34 0.69978
153.52 1.00000
153.70 0.54853
153.88 0.47370
154.06 0.38666
154.24 0.37153
154.42 0.35881
154.60 0.75656
154.78 0.44993
154.96 0.39523
155.14 0.51458
155.32 0.39077
155.50 0.48593
155.68 1.00000
155.86 0.48935
156.04 0.48189
156.22 0.50929
156.40 0.38212
156.58 0.46028
156.76 0.55286
156.94 0.93599
157.12 0.49620
157.30 0.66670
157.48 0.65213
157.66 0.79057
157.84 0.53445
158.02 0.98402
158.20 0.49247
158.38 0.41946
158.56 0.52752
158.74 0.46553
158.92 0.61501
159.10 0.93862
159.28 0.56660
159.46 0.53191
159.64 0.52300
159.82 0.56158
160.00 0.67501
160.18 0.86231
160.36 0.58562
160.54 0.51199
160.72 0.44291
160.90 0.53173
161.08 0.65611
161.26 0.51230
161.44 0.75653
161.62 0.69268
161.80 0.66197
161.98 0.55863
162.16 0.85146
162.34 0.70831
162.52 1.00000
162.70 0.46681
162.88 0.38650
163.06 0.35529
163.24 0.43083
163.42 0.39403
163.60 0.81352
163.78 0.63005
163.96 0.52440
164.14 0.56233
164.32 0.55526
164.50 0.52957
164.68 1.00000
164.86 0.58279
165.04 0.51993
165.22 0.56532
165.40 0.58608
165.58 0.49820
165.76 0.54295
165.94 0.80471
166.12 0.52727
166.30 0.58890
166.48 0.71518
166.66 0.70498
166.84 0.55572
167.02 0.73131
167.20 0.53324
167.38 0.47569
167.56 0.45845
167.74 0.55367
167.92 0.74366
168.10 0.83561
168.28 0.58625
168.46 0.64943
168.64 0.65839
168.82 0.52857
169.00 0.70982
169.18 1.00000
169.36 0.65898
169.54 0.52086
169.72 0.57062
169.90 0.54557
170.08 0.49585
170.26 0.48755
170.44 0.84266
170.62 0.64619
170.80 0.68800
170.98 0.60503
171.16 0.74055
171.34 0.72795
171.52 1.00000
171.70 0.59822
171.88 0.56228
172.06 0.37235
172.24 0.39972
172.42 0.44848
172.60 0.87065
172.78 0.48946
172.96 0.38867
173.14 0.45785
173.32 0.45607
173.50 0.53946
173.68 1.00000
173.86 0.78311
174.04 0.47202
174.22 0.44856
174.40 0.43762
174.58 0.43450
174.76 0.54616
174.94 0.73746
175.12 0.52418
175.30 0.62710
175.48 0.65256
175.66 0.65406
175.84 0.57979
176.02 0.98811
176.20 0.52048
176.38 0.47990
176.56 0.43728
176.74 0.45125
176.92 0.52919
177.10 0.85979
177.28 0.75906
177.46 0.49253
177.64 0.44242
177.82 0.50028
178.00 0.67057
178.18 0.66391
178.36 0.84894
178.54 0.52034
178.72 0.51984
178.90 0.51677
179.08 0.55359
179.26 0.60374
179.44 0.75100
179.62 0.57166
179.80 0.52919
179.98 0.52433
180.16 1.00000
180.34 0.63087
180.52 1.00000
180.70 0.52511
180.88 0.40846
181.06 0.41132
181.24 0.40967
181.42 0.40274
181.60 1.00000
181.78 0.65823
181.96 0.63436
182.14 0.46977
182.32 0.60795
182.50 0.50469
182.68 0.81624
182.86 0.86055
183.04 0.52765
183.22 0.63526
183.40 0.66640
183.58 0.47127
183.76 0.52355
183.94 0.86328
184.12 0.58550
184.30 0.54981
184.48 0.63633
184.66 0.52292
184.84 0.62590
185.02 0.96536
185.20 0.46607
185.38 0.55889
185.56 0.37389
185.74 0.49544
185.92 0.70861
186.10 0.84503
186.28 0.56061
186.46 0.63983
186.64 0.94903
186.82 0.64757
187.00 0.66655
187.18 0.70258
187.36 1.00000
187.54 0.60508
187.72 0.56506
187.90 0.53813
188.08 0.52774
188.26 0.56404
188.44 1.00000
188.62 0.69627
188.80 0.71847
188.98 0.61084
189.16 0.64290
189.34 0.71857
189.52 1.00000
189.70 0.68064
189.88 0.57984
190.06 0.49061
190.24 0.38477
190.42 0.43625
190.60 0.93623
190.78 0.69166
190.96 0.67776
191.14 0.55447
191.32 0.54798
191.50 0.54986
191.68 0.49612
191.86 0.92416
192.04 0.62868
192.22 0.53869
192.40 0.52039
192.58 0.49857
192.76 0.57591
192.94 1.00000
193.12 0.68169
193.30 0.52364
193.48 0.57479
193.66 0.50359
193.84 0.63652
194.02 0.69477
194.20 0.48925
194.38 0.48966
194.56 0.43627
194.74 0.54319
194.92 0.56772
195.10 0.69176
195.28 0.67963
195.46 0.48926
195.64 0.51733
195.82 0.56155
196.00 0.61130
196.18 0.65565
196.36 0.90199
196.54 0.64938
196.72 0.53871
196.90 0.42729
197.08 0.46511
197.26 0.52960
197.44 1.00000
197.62 0.66280
197.80 0.72311
197.98 0.67556
198.16 0.70890
198.34 0.59508
198.52 0.78575
198.70 0.75548
198.88 0.76115
199.06 0.47637
199.24 0.37765
199.42 0.44412
199.60 0.70237
199.78 0.71478
199.96 0.69055
200.14 0.50959
200.32 0.52833
200.50 0.58218
200.68 0.46535
200.86 0.91551
201.04 0.67129
201.22 0.55819
201.40 0.57652
201.58 0.50531
201.76 0.57931
201.94 0.87060
202.12 0.64309
202.30 0.76925
202.48 0.77537
202.66 0.70484
202.84 0.66088
203.02 0.99190
203.20 0.62992
203.38 0.46391
203.56 0.45794
203.74 0.44420
203.92 0.73347
204.10 0.79939
204.28 1.00000
204.46 0.69151
204.64 0.51841
204.82 0.99135
205.00 0.52423
205.18 0.66333
205.36 0.83971
205.54 0.57615
205.72 0.68911
205.90 0.67207
206.08 0.61057
206.26 0.69595
206.44 0.90162
206.62 0.80462
206.80 0.62154
206.98 0.68637
207.16 0.56954
207.34 0.91741
207.52 1.00000
207.70 0.71863
207.88 0.52914
208.06 0.46507
208.24 0.41942
208.42 0.36437
208.60 0.32901
208.78 0.71816
208.96 0.47744
209.14 0.40594
209.32 0.48227
209.50 0.75595
209.68 0.49393
209.86 0.73133
210.04 0.55787
210.22 0.54483
210.40 0.48977
210.58 0.50950
210.76 0.57155
210.94 0.88961
211.12 0.53473
211.30 0.44802
211.48 0.64699
211.66 0.54897
211.84 0.62313
212.02 0.81372
212.20 0.47657
212.38 0.57962
212.56 0.46563
212.74 0.46378
212.92 0.73302
213.10 0.60258
213.28 0.95277
213.46 0.60216
213.64 0.71760
213.82 0.81070
214.00 0.55164
214.18 0.73501
214.36 1.00000
214.54 0.56433
214.72 0.50894
214.90 0.45185
215.08 0.52790
215.26 0.74421
215.44 0.92243
215.62 0.75859
215.80 0.58084
215.98 0.51738
216.16 0.55242
216.34 0.85216
216.52 0.86158
216.70 0.95866
216.88 0.56215
217.06 0.53005
217.24 0.45954
217.42 0.60408
217.60 0.33369
217.78 0.88195
217.96 0.55727
218.14 0.52115
218.32 0.47366
218.50 0.60777
218.68 0.51959
218.86 0.99843
219.04 0.62942
219.22 0.60881
219.40 0.47158
219.58 0.51774
219.76 0.59879
219.94 0.97845
220.12 0.67572
220.30 0.65009
220.48 0.90680
220.66 0.70856
220.84 0.63074
221.02 0.56126
221.20 0.95342
221.38 0.47465
221.56 0.49061
221.74 0.50080
221.92 0.55043
222.10 0.50077
222.28 0.44175
222.46 0.44218
222.64 0.44245
222.82 0.44452
223.00 0.38411
223.18 0.37283
223.36 0.22416
223.54 0.24496
223.72 0.21048
223.90 0.27993
224.08 0.27720
224.26 0.23358
224.44 0.18840
224.62 0.13870
224.80 0.12366
224.98 0.12821
225.16 0.12082
225.34 0.12134
225.52 0.09573
225.70 0.07906
225.88 0.04799
226.06 0.03490
226.24 0.03833
226.42 0.03323
226.60 0.02295
226.78 0.01356
226.96 0.01078
227.14 0.00962
227.32 0.00825
227.50 0.00475
227.68 0.00343
227.86 0.00230
228.04 0.00153
228.22 0.00122
228.40 0.00124
228.58 0.00079
228.76 0.00065
228.94 0.00092
229.12 0.00066
229.30 0.00069
229.48 0.00062
229.66 0.00049
229.84 0.00029
230.02 0.00029
230.20 0.00020
230.20 -0.00020
230.02 -0.00029
229.84 -0.00029
229.66 -0.00049
229.48 -0.00062
229.30 -0.00069
229.12 -0.00066
228.94 -0.00092
228.76 -0.00065
228.58 -0.00079
228.40 -0.00124
228.22 -0.00122
228.04 -0.00153
227.86 -0.00230
227.68 -0.00343
227.50 -0.00475
227.32 -0.00825
227.14 -0.00962
226.96 -0.01078
226.78 -0.01356
226.60 -0.02295
226.42 -0.03323
226.24 -0.03833
226.06 -0.03490
225.88 -0.04799
225.70 -0.07906
225.52 -0.09573
225.34 -0.12134
225.16 -0.12082
224.98 -0.12821
224.80 -0.12366
224.62 -0.13870
224.44 -0.18840
224.26 -0.23358
224.08 -0.27720
223.90 -0.27993
223.72 -0.21048
223.54 -0.24496
223.36 -0.22416
223.18 -0.37283
223.00 -0.38411
222.82 -0.44452
222.64 -0.44245
222.46 -0.44218
222.28 -0.44175
222.10 -0.50077
221.92 -0.55043
221.74 -0.50080
221.56 -0.49061
221.38 -0.47465
221.20 -0.95342
221.02 -0.56126
220.84 -0.63074
220.66 -0.70856
220.48 -0.90680
220.30 -0.65009
220.12 -0.67572
219.94 -0.97845
219.76 -0.59879
219.58 -0.51774
219.40 -0.47158
219.22 -0.60881
219.04 -0.62942
218.86 -0.99843
218.68 -0.51959
218.50 -0.60777
218.32 -0.47366
218.14 -0.52115
217.96 -0.55727
217.78 -0.88195
217.60 -0.33369
217.42 -0.60408
217.24 -0.45954
217.06 -0.53005
216.88 -0.56215
216.70 -0.95866
216.52 -0.86158
216.34 -0.85216
216.16 -0.55242
215.98 -0.51738
215.80 -0.58084
215.62 -0.75859
215.44 -0.92243
215.26 -0.74421
215.08 -0.52790
214.90 -0.45185
214.72 -0.50894
214.54 -0.56433
214.36 -1.00000
214.18 -0.73501
214.00 -0.55164
213.82 -0.81070
213.64 -0.71760
213.46 -0.60216
213.28 -0.95277
213.10 -0.60258
212.92 -0.73302
212.74 -0.46378
212.56 -0.46563
212.38 -0.57962
212.20 -0.47657
212.02 -0.81372
211.84 -0.62313
211.66 -0.54897
211.48 -0.64699
211.30 -0.44802
211.12 -0.53473
210.94 -0.88961
210.76 -0.57155
210.58 -0.50950
210.40 -0.48977
210.22 -0.54483
210.04 -0.55787
209.86 -0.73133
209.68 -0.49393
209.50 -0.75595
209.32 -0.48227
209.14 -0.40594
208.96 -0.47744
208.78 -0.71816
208.60 -0.32901
208.42 -0.36437
208.24 -0.41942
208.06 -0.46507
207.88 -0.52914
207.70 -0.71863
207.52 -1.00000
207.34 -0.91741
207.16 -0.56954
206.98 -0.68637
206.80 -0.62154
206.62 -0.80462
206.44 -0.90162
206.26 -0.69595
206.08 -0.61057
205.90 -0.67207
205.72 -0.68911
205.54 -0.57615
205.36 -0.83971
205.18 -0.66333
205.00 -0.52423
204.82 -0.99135
204.64 -0.51841
204.46 -0.69151
204.28 -1.00000
204.10 -0.79939
203.92 -0.73347
203.74 -0.44420
203.56 -0.45794
203.38 -0.46391
203.20 -0.62992
203.02 -0.99190
202.84 -0.66088
202.66 -0.70484
202.48 -0.77537
202.30 -0.76925
202.12 -0.64309
201.94 -0.87060
201.76 -0.57931
201.58 -0.50531
201.40 -0.57652
201.22 -0.55819
201.04 -0.67129
200.86 -0.91551
200.68 -0.46535
200.50 -0.58218
200.32 -0.52833
200.14 -0.50959
199.96 -0.69055
199.78 -0.71478
199.60 -0.70237
199.42 -0.44412
199.24 -0.37765
199.06 -0.47637
198.88 -0.76115
198.70 -0.75548
198.52 -0.78575
198.34 -0.59508
198.16 -0.70890
197.98 -0.67556
197.80 -0.72311
197.62 -0.66280
197.44 -1.00000
197.26 -0.52960
197.08 -0.46511
196.90 -0.42729
196.72 -0.53871
196.54 -0.64938
196.36 -0.90199
196.18 -0.65565
196.00 -0.61130
195.82 -0.56155
195.64 -0.51733
195.46 -0.48926
195.28 -0.67963
195.10 -0.69176
194.92 -0.56772
194.74 -0.54319
194.56 -0.43627
194.38 -0.48966
194.20 -0.48925
194.02 -0.69477
193.84 -0.63652
193.66 -0.50359
193.48 -0.57479
193.30 -0.52364
193.12 -0.68169
192.94 -1.00000
192.76 -0.57591
192.58 -0.49857
192.40 -0.52039
192.22 -0.53869
192.04 -0.62868
191.86 -0.92416
191.68 -0.49612
191.50 -0.54986
191.32 -0.54798
191.14 -0.55447
190.96 -0.67776
190.78 -0.69166
190.60 -0.93623
190.42 -0.43625
190.24 -0.38477
190.06 -0.49061
189.88 -0.57984
189.70 -0.68064
189.52 -1.00000
189.34 -0.71857
189.16 -0.64290
188.98 -0.61084
188.80 -0.71847
188.62 -0.69627
188.44 -1.00000
188.26 -0.56404
188.08 -0.52774
187.90 -0.53813
187.72 -0.56506
187.54 -0.60508
187.36 -1.00000
187.18 -0.70258
187.00 -0.66655
186.82 -0.64757
186.64 -0.94903
186.46 -0.63983
186.28 -0.56061
186.10 -0.84503
185.92 -0.70861
185.74 -0.49544
185.56 -0.37389
185.38 -0.55889
185.20 -0.46607
185.02 -0.96536
184.84 -0.62590
184.66 -0.52292
184.48 -0.63633
184.30 -0.54981
184.12 -0.58550
183.94 -0.86328
183.76 -0.52355
183.58 -0.47127
183.40 -0.66640
183.22 -0.63526
183.04 -0.52765
182.86 -0.86055
182.68 -0.81624
182.50 -0.50469
182.32 -0.60795
182.14 -0.46977
181.96 -0.63436
181.78 -0.65823
181.60 -1.00000
181.42 -0.40274
181.24 -0.40967
181.06 -0.41132
180.88 -0.40846
180.70 -0.52511
180.52 -1.00000
180.34 -0.63087
180.16 -1.00000
179.98 -0.52433
179.80 -0.52919
179.62 -0.57166
179.44 -0.75100
179.26 -0.60374
179.08 -0.55359
178.90 -0.51677
178.72 -0.51984
178.54 -0.52034
178.36 -0.84894
178.18 -0.66391
178.00 -0.67057
177.82 -0.50028
177.64 -0.44242
177.46 -0.49253
177.28 -0.75906
177.10 -0.85979
176.92 -0.52919
176.74 -0.45125
176.56 -0.43728
176.38 -0.47990
176.20 -0.52048
176.02 -0.98811
175.84 -0.57979
175.66 -0.65406
175.48 -0.65256
175.30 -0.62710
175.12 -0.52418
174.94 -0.73746
174.76 -0.54616
174.58 -0.43450
174.40 -0.43762
174.22 -0.44856
174.04 -0.47202
173.86 -0.78311
173.68 -1.00000
173.50 -0.53946
173.32 -0.45607
173.14 -0.45785
172.96 -0.38867
172.78 -0.48946
172.60 -0.87065
172.42 -0.44848
172.24 -0.39972
172.06 -0.37235
171.88 -0.56228
171.70 -0.59822
171.52 -1.00000
171.34 -0.72795
171.16 -0.74055
170.98 -0.60503
170.80 -0.68800
170.62 -0.64619
170.44 -0.84266
170.26 -0.48755
170.08 -0.49585
169.90 -0.54557
169.72 -0.57062
169.54 -0.52086
169.36 -0.65898
169.18 -1.00000
169.00 -0.70982
168.82 -0.52857
168.64 -0.65839
168.46 -0.64943
168.28 -0.58625
168.10 -0.83561
167.92 -0.74366
167.74 -0.55367
167.56 -0.45845
167.38 -0.47569
167.20 -0.53324
167.02 -0.73131
166.84 -0.55572
166.66 -0.70498
166.48 -0.71518
166.30 -0.58890
166.12 -0.52727
165.94 -0.80471
165.76 -0.54295
165.58 -0.49820
165.40 -0.58608
165.22 -0.56532
165.04 -0.51993
164.86 -0.58279
164.68 -1.00000
164.50 -0.52957
164.32 -0.55526
164.14 -0.56233
163.96 -0.52440
163.78 -0.63005
163.60 -0.81352
163.42 -0.39403
163.24 -0.43083
163.06 -0.35529
162.88 -0.38650
162.70 -0.46681
162.52 -1.00000
162.34 -0.70831
162.16 -0.85146
161.98 -0.55863
161.80 -0.66197
161.62 -0.69268
161.44 -0.75653
161.26 -0.51230
161.08 -0.65611
160.90 -0.53173
160.72 -0.44291
160.54 -0.51199
160.36 -0.58562
160.18 -0.86231
160.00 -0.67501
159.82 -0.56158
159.64 -0.52300
159.46 -0.53191
159.28 -0.56660
159.10 -0.93862
158.92 -0.61501
158.74 -0.46553
158.56 -0.52752
158.38 -0.41946
158.20 -0.49247
158.02 -0.98402
157.84 -0.53445
157.66 -0.79057
157.48 -0.65213
157.30 -0.66670
157.12 -0.49620
156.94 -0.93599
156.76 -0.55286
156.58 -0.46028
156.40 -0.38212
156.22 -0.50929
156.04 -0.48189
155.86 -0.48935
155.68 -1.00000
155.50 -0.48593
155.32 -0.39077
155.14 -0.51458
154.96 -0.39523
154.78 -0.44993
154.60 -0.75656
154.42 -0.35881
154.24 -0.37153
154.06 -0.38666
153.88 -0.47370
153.70 -0.54853
153.52 -1.00000
153.34 -0.69978
153.16 -0.81543
152.98 -0.57892
152.80 -0.60068
152.62 -0.61740
152.44 -0.70811
152.26 -0.47153
152.08 -0.57491
151.90 -0.58653
151.72 -0.49886
151.54 -0.47735
151.36 -0.55540
151.18 -1.00000
151.00 -0.22367
150.82 -0.23696
150.64 -0.40108
150.46 -0.31049
150.28 -0.33074
150.10 -0.38225
149.92 -0.36118
149.74 -0.23503
149.56 -0.23669
149.38 -0.29601
149.20 -0.35623
149.02 -0.43372
148.84 -0.31921
148.66 -0.20937
148.48 -0.23818
148.30 -0.29280
148.12 -0.30704
147.94 -0.31672
147.76 -0.31497
147.58 -0.21307
147.40 -0.32249
147.22 -0.32467
147.04 -0.30830
146.86 -0.40171
146.68 -0.40386
146.50 -0.43321
146.32 -0.23193
146.14 -0.25581
145.96 -0.29680
145.78 -0.28807
145.60 -0.32825
145.42 -0.31802
145.24 -0.21138
145.06 -0.18039
144.88 -0.26721
144.70 -0.29921
144.52 -0.31164
144.34 -0.33028
144.16 -0.35104
143.98 -0.25063
143.80 -0.19514
143.62 -0.25243
143.44 -0.25822
143.26 -0.26234
143.08 -0.31076
142.90 -0.29358
142.72 -0.29532
142.54 -0.24042
142.36 -0.27875
142.18 -0.39528
142.00 -0.39129
141.82 -0.33174
141.64 -0.23258
141.46 -0.24008
141.28 -0.25618
141.10 -0.28728
140.92 -0.28587
140.74 -0.29628
140.57 -0.24465
140.39 -0.22945
140.21 -0.25783
140.03 -0.39194
139.85 -0.40664
139.67 -0.38061
139.49 -0.37226
139.31 -0.21825
139.13 -0.25870
138.95 -0.32080
138.77 -0.23573
138.59 -0.22680
138.41 -0.25062
138.23 -0.30634
138.05 -0.30965
137.87 -0.30216
137.69 -0.32842
137.51 -0.36998
137.33 -0.35073
137.15 -0.33745
136.97 -0.17643
136.79 -0.19519
136.61 -0.22010
136.43 -0.26337
136.25 -0.34807
136.07 -0.33513
135.89 -0.33455
135.71 -0.18491
135.53 -0.17918
135.35 -0.25932
135.17 -0.34880
134.99 -0.34521
134.81 -0.34388
134.63 -0.23716
134.45 -0.37926
134.27 -0.24239
134.09 -0.24377
133.91 -0.28385
133.73 -0.25900
133.55 -0.39581
133.37 -0.28574
133.19 -0.36503
133.01 -0.35970
132.83 -0.32768
132.65 -0.48161
132.47 -0.54878
132.29 -0.39203
132.11 -0.22401
131.93 -0.22051
131.75 -0.22716
131.57 -0.22755
131.39 -0.29425
131.21 -0.29424
131.03 -0.17952
130.85 -0.18937
130.67 -0.18340
130.49 -0.25555
130.31 -0.23915
130.13 -0.29018
129.95 -0.33480
129.77 -0.20244
129.59 -0.17826
129.41 -0.27729
129.23 -0.25570
129.05 -0.24013
128.87 -0.34022
128.69 -0.29314
128.51 -0.31199
128.33 -0.32690
128.15 -0.31996
127.97 -0.31259
127.79 -0.37005
127.61 -0.38942
127.43 -0.16262
127.25 -0.20609
127.07 -0.18956
126.89 -0.19526
126.71 -0.22099
126.53 -0.36978
126.35 -0.24596
126.17 -0.22060
125.99 -0.16765
125.81 -0.17028
125.63 -0.19701
125.45 -0.32457
125.27 -0.40046
125.09 -0.21005
124.91 -0.38313
124.73 -0.41365
124.55 -0.26674
124.37 -0.24103
124.19 -0.27873
124.01 -0.32714
123.83 -0.22359
123.65 -0.26566
123.47 -0.29066
123.29 -0.31180
123.11 -0.30990
122.93 -0.33527
122.75 -0.20579
122.57 -0.24058
122.39 -0.22581
122.21 -0.24827
122.03 -0.26598
121.85 -0.30281
121.67 -0.34182
121.49 -0.31384
121.31 -0.29565
121.13 -0.24705
120.95 -0.33060
120.77 -0.38198
120.59 -0.47302
120.41 -0.25064
120.23 -0.28668
120.05 -0.27206
119.87 -0.33282
119.69 -0.32238
119.51 -0.33882
119.33 -0.36424
119.15 -0.35071
118.97 -0.49911
118.79 -0.52693
118.61 -0.46249
118.43 -0.53243
118.25 -0.55356
118.07 -0.41902
117.89 -0.27143
117.71 -0.31503
117.53 -0.29698
117.35 -0.31662
117.17 -0.29317
116.99 -0.31060
116.81 -0.31429
116.63 -0.32994
116.45 -0.38428
116.27 -0.42484
116.09 -0.45863
115.91 -0.35629
115.73 -0.36126
115.55 -0.34257
115.37 -0.26454
115.19 -0.32839
115.01 -0.36558
114.83 -0.40301
114.65 -0.38343
114.47 -0.40895
114.29 -0.44219
114.11 -0.44659
113.93 -0.43856
113.75 -0.48773
113.57 -0.54153
113.39 -0.52869
113.21 -0.15817
113.03 -0.18569
112.85 -0.20643
112.67 -0.20985
112.49 -0.16341
112.31 -0.21152
112.13 -0.19197
111.95 -0.24640
111.77 -0.26940
111.59 -0.22829
111.41 -0.21672
111.23 -0.24297
111.05 -0.24499
110.87 -0.28573
110.69 -0.31056
110.51 -0.34413
110.33 -0.39350
110.15 -0.42165
109.97 -0.37919
109.79 -0.40515
109.61 -0.46472
109.43 -0.50302
109.25 -0.47900
109.07 -0.52809
108.89 -1.00000
108.71 -0.54742
108.53 -0.91651
108.35 -0.72161
108.17 -0.74836
107.99 -0.58677
107.81 -0.73332
107.63 -0.77176
107.45 -0.57543
107.27 -0.45696
107.09 -0.46180
106.91 -0.48961
106.73 -0.52358
106.55 -0.74208
106.37 -0.48426
106.19 -0.43845
106.01 -0.51688
105.83 -0.65356
105.65 -0.65196
105.47 -0.70846
105.29 -0.45329
105.11 -0.32747
104.93 -0.35325
104.75 -0.57634
104.57 -0.65667
104.39 -0.83414
104.21 -0.62218
104.03 -0.84456
103.85 -0.50960
103.67 -0.55849
103.49 -0.64677
103.31 -0.82106
103.13 -0.50570
102.95 -0.58493
102.77 -0.58251
102.59 -0.57402
102.41 -0.44426
102.23 -0.67495
102.05 -0.76482
101.87 -0.62198
101.69 -0.48485
101.51 -0.48542
101.33 -0.50798
101.15 -0.46932
100.97 -0.76646
100.79 -0.40506
100.61 -0.54479
100.43 -0.43592
100.25 -0.50838
100.07 -0.48578
99.89 -1.00000
99.71 -0.65799
99.53 -0.71189
99.35 -0.63512
99.17 -0.59632
98.99 -0.56672
98.81 -0.58137
98.63 -0.74748
98.45 -0.47453
98.27 -0.51713
98.09 -0.59079
97.91 -0.52306
97.73 -0.57909
97.55 -0.93900
97.37 -0.58454
97.19 -0.36685
97.01 -0.42017
96.83 -0.37364
96.65 -0.34424
96.47 -0.72901
96.29 -0.32823
96.11 -0.40591
95.93 -0.37598
95.75 -0.54575
95.57 -0.51212
95.39 -0.81503
95.21 -0.61126
95.03 -0.59441
94.85 -0.53860
94.67 -0.51395
94.49 -0.60871
94.31 -0.76591
94.13 -0.65284
93.95 -0.45110
93.77 -0.59756
93.59 -0.51600
93.41 -0.55103
93.23 -0.58375
93.05 -1.00000
92.87 -0.61331
92.69 -0.60604
92.51 -0.50692
92.33 -0.55854
92.15 -0.45299
91.97 -0.83146
91.79 -0.46927
91.61 -0.48203
91.43 -0.40763
91.25 -0.44785
91.07 -0.52579
90.89 -0.85554
90.71 -0.68798
90.53 -0.61547
90.35 -0.64537
90.17 -0.61577
89.99 -0.54490
89.81 -0.56932
89.63 -0.75041
89.45 -0.43209
89.27 -0.46386
89.09 -0.65249
88.91 -0.50294
88.73 -0.49861
88.55 -0.92925
88.37 -0.46689
88.19 -0.50091
88.01 -0.59318
87.83 -0.66097
87.65 -0.55524
87.47 -0.87582
87.29 -0.33251
87.11 -0.39717
86.93 -0.36202
86.75 -0.55244
86.57 -0.59623
86.39 -0.76166
86.21 -0.67290
86.03 -0.64911
85.85 -0.61000
85.67 -0.62337
85.49 -0.69218
85.31 -0.65890
85.13 -0.80706
84.95 -0.50119
84.77 -0.54315
84.59 -0.44027
84.41 -0.43490
84.23 -0.62819
84.05 -0.89240
83.87 -0.62958
83.69 -0.48531
83.51 -0.58314
83.33 -0.51559
83.15 -0.58133
82.97 -0.64480
82.79 -0.43413
82.61 -0.66678
82.43 -0.45093
82.25 -0.41794
82.07 -0.52217
81.89 -0.76183
81.71 -0.94406
81.53 -0.57569
81.35 -0.51436
81.17 -0.65772
80.99 -0.54246
80.81 -0.60552
80.63 -0.67083
80.45 -0.54935
80.27 -0.59784
80.09 -0.52434
79.91 -0.55490
79.73 -0.56071
79.55 -0.74840
79.37 -0.49369
79.19 -0.50412
79.01 -0.45123
78.83 -0.33816
78.65 -0.37557
78.47 -0.61779
78.29 -0.39475
78.11 -0.42896
77.93 -0.32733
77.75 -0.43726
77.57 -0.63350
77.39 -0.68901
77.21 -0.61481
77.03 -0.63942
76.85 -0.56870
76.67 -0.54064
76.49 -0.57124
76.31 -0.67746
76.13 -0.86491
75.95 -0.38379
75.77 -0.50189
75.59 -0.49428
75.41 -0.58254
75.23 -0.54515
75.05 -1.00000
74.87 -0.62067
74.69 -0.64968
74.51 -0.59005
74.33 -0.36659
74.15 -0.28193
73.97 -0.65566
73.79 -0.40596
73.61 -0.62376
73.43 -0.47532
73.25 -0.41854
73.07 -0.46649
72.89 -0.55708
72.71 -0.79203
72.53 -0.56148
72.35 -0.66097
72.17 -0.62866
71.99 -0.62980
71.81 -0.57879
71.63 -0.63225
71.45 -0.47661
71.27 -0.49264
71.09 -0.51046
70.91 -0.55657
70.73 -0.52671
70.55 -0.93909
70.37 -0.43427
70.19 -0.36999
70.01 -0.52833
69.83 -0.49656
69.65 -0.66147
69.47 -0.94042
69.29 -0.35935
69.11 -0.42672
68.93 -0.34465
68.75 -0.46817
68.57 -0.51775
68.39 -0.56109
68.21 -0.95863
68.03 -0.70825
67.85 -0.55991
67.67 -0.52754
67.49 -0.59795
67.31 -0.60567
67.13 -0.77253
66.95 -0.50755
66.77 -0.46659
66.59 -0.53165
66.41 -0.52006
66.23 -0.44466
66.05 -0.77844
65.87 -0.66720
65.69 -0.46322
65.51 -0.49135
65.33 -0.52887
65.15 -0.41948
64.97 -0.64593
64.79 -0.31036
64.61 -0.41909
64.43 -0.36384
64.25 -0.42291
64.07 -0.53800
63.89 -0.52534
63.71 -1.00000
63.53 -0.67604
63.35 -0.47815
63.17 -0.64831
62.99 -0.56440
62.81 -0.49937
62.63 -0.67992
62.45 -0.47022
62.27 -0.45083
62.09 -0.51254
61.91 -0.51186
61.73 -0.60970
61.55 -0.78034
61.37 -0.45060
61.19 -0.47698
61.01 -0.49167
60.83 -0.46120
60.65 -0.55174
60.47 -0.62921
60.29 -0.80911
60.11 -0.35967
59.93 -0.31080
59.75 -0.49443
59.57 -0.53507
59.39 -0.64262
59.21 -0.94758
59.03 -0.81313
58.85 -0.56438
58.67 -0.60954
58.49 -0.57863
58.31 -0.57396
58.13 -0.75340
57.95 -0.57470
57.77 -0.52811
57.59 -0.55506
57.41 -0.46559
57.23 -0.47681
57.05 -0.80678
56.87 -0.49986
56.69 -0.19974
56.51 -0.33500
56.33 -0.24652
56.15 -0.24759
55.97 -0.28152
55.79 -0.22948
55.61 -0.27467
55.43 -0.22745
55.25 -0.20885
55.07 -0.23486
54.89 -0.23064
54.71 -0.34211
54.53 -0.19704
54.35 -0.22172
54.17 -0.25407
53.99 -0.22104
53.81 -0.22770
53.63 -0.27498
53.45 -0.24370
53.27 -0.23105
53.09 -0.20270
52.91 -0.19672
52.73 -0.25578
52.55 -0.27867
52.37 -0.32018
52.19 -0.12897
52.01 -0.17387
51.83 -0.19275
51.65 -0.17541
51.47 -0.20742
51.29 -0.29157
51.11 -0.30947
50.93 -0.16751
50.75 -0.15112
50.57 -0.11477
50.39 -0.17171
50.21 -0.26705
50.03 -0.35130
49.85 -0.17487
49.67 -0.21703
49.49 -0.26398
49.31 -0.23263
49.13 -0.23884
48.95 -0.25133
48.77 -0.28902
48.59 -0.27245
48.41 -0.21638
48.23 -0.26969
48.05 -0.28595
47.87 -0.31022
47.69 -0.30679
47.51 -0.12904
47.33 -0.17560
47.15 -0.16762
46.97 -0.13470
46.80 -0.23759
46.62 -0.26516
46.44 -0.29744
46.26 -0.24359
46.08 -0.27097
45.90 -0.22929
45.72 -0.22175
45.54 -0.22197
45.36 -0.36763
45.18 -0.28777
45.00 -0.25589
44.82 -0.31427
44.64 -0.23124
44.46 -0.20639
44.28 -0.24630
44.10 -0.28686
43.92 -0.24593
43.74 -0.26541
43.56 -0.26213
43.38 -0.27700
43.20 -0.26995
43.02 -0.32703
42.84 -0.27706
42.66 -0.17479
42.48 -0.17552
42.30 -0.16330
42.12 -0.21905
41.94 -0.25449
41.76 -0.42229
41.58 -0.16643
41.40 -0.16440
41.22 -0.14237
41.04 -0.17796
40.86 -0.23705
40.68 -0.24296
40.50 -0.30849
40.32 -0.19736
40.14 -0.20842
39.96 -0.24648
39.78 -0.27376
39.60 -0.16721
39.42 -0.29808
39.24 -0.25702
39.06 -0.20529
38.88 -0.23918
38.70 -0.24930
38.52 -0.28985
38.34 -0.25052
38.16 -0.30883
37.98 -0.13185
37.80 -0.17653
37.62 -0.17168
37.44 -0.16999
37.26 -0.24546
37.08 -0.36867
36.90 -0.20302
36.72 -0.16606
36.54 -0.14808
36.36 -0.11615
36.18 -0.18125
36.00 -0.24263
35.82 -0.33320
35.64 -0.14389
35.46 -0.21562
35.28 -0.20004
35.10 -0.19572
34.92 -0.25787
34.74 -0.26414
34.56 -0.28361
34.38 -0.25736
34.20 -0.22932
34.02 -0.22551
33.84 -0.28065
33.66 -0.26002
33.48 -0.35966
33.30 -0.17312
33.12 -0.17329
32.94 -0.16846
32.76 -0.13266
32.58 -0.17154
32.40 -0.21451
32.22 -0.31086
32.04 -0.16739
31.86 -0.14760
31.68 -0.12893
31.50 -0.12740
31.32 -0.25992
31.14 -0.33763
30.96 -0.20027
30.78 -0.24350
30.60 -0.42097
30.42 -0.26206
30.24 -0.25743
30.06 -0.27345
29.88 -0.28667
29.70 -0.23173
29.52 -0.25199
29.34 -0.25980
29.16 -0.23350
28.98 -0.26469
28.80 -0.33524
28.62 -0.25826
28.44 -0.17349
28.26 -0.17542
28.08 -0.17338
27.90 -0.24273
27.72 -0.25555
27.54 -0.32600
27.36 -0.16677
27.18 -0.16136
27.00 -0.14386
26.82 -0.12261
26.64 -0.26452
26.46 -0.30885
26.28 -0.34079
26.10 -0.21439
25.92 -0.27334
25.74 -0.25806
25.56 -0.26126
25.38 -0.25550
25.20 -0.29892
25.02 -0.24824
24.84 -0.20146
24.66 -0.45127
24.48 -0.27580
24.30 -0.28294
24.12 -0.25398
23.94 -0.32589
23.76 -0.12975
23.58 -0.17479
23.40 -0.16701
23.22 -0.14152
23.04 -0.18655
22.86 -0.31021
22.68 -0.16791
22.50 -0.16615
22.32 -0.14750
22.14 -0.20437
21.96 -0.24252
21.78 -0.28278
21.60 -0.38396
21.42 -0.19202
21.24 -0.27348
21.06 -0.16313
20.88 -0.21775
20.70 -0.28354
20.52 -0.29375
20.34 -0.32449
20.16 -0.21989
19.98 -0.23194
19.80 -0.22478
19.62 -0.23510
19.44 -0.32624
19.26 -0.31150
19.08 -0.12967
18.90 -0.17454
18.72 -0.16872
18.54 -0.13243
18.36 -0.17015
18.18 -0.21512
18.00 -0.31148
17.82 -0.16653
17.64 -0.14724
17.46 -0.12953
17.28 -0.13849
17.10 -0.18254
16.92 -0.27416
16.74 -0.10735
16.56 -0.20931
16.38 -0.13892
16.20 -0.17082
16.02 -0.16923
15.84 -0.15257
15.66 -0.21173
15.48 -0.15839
15.30 -0.16106
15.12 -0.15175
14.94 -0.15886
14.76 -0.16766
14.58 -0.27168
14.40 -0.23428
14.22 -0.17306
14.04 -0.17346
13.86 -0.15913
13.68 -0.16011
13.50 -0.18797
13.32 -0.31253
13.14 -0.16671
12.96 -0.16218
12.78 -0.13739
12.60 -0.11972
12.42 -0.17597
12.24 -0.22071
12.06 -0.27459
11.88 -0.20865
11.70 -0.14046
11.52 -0.17117
11.34 -0.17087
11.16 -0.15079
10.98 -0.21187
10.80 -0.15357
10.62 -0.16112
10.44 -0.15899
10.26 -0.15854
10.08 -0.16797
9.90 -0.18536
9.72 -0.27126
9.54 -0.12842
9.36 -0.17357
9.18 -0.16711
9.00 -0.14185
8.82 -0.18391
8.64 -0.30973
8.46 -0.16631
8.28 -0.16476
8.10 -0.14363
7.92 -0.11819
7.74 -0.15360
7.56 -0.20042
7.38 -0.27381
7.20 -0.10782
7.02 -0.20835
6.84 -0.16401
6.66 -0.17133
6.48 -0.15899
6.30 -0.21160
6.12 -0.20433
5.94 -0.16169
5.76 -0.15980
5.58 -0.15813
5.40 -0.16000
5.22 -0.17088
5.04 -0.27050
4.86 -0.12868
4.68 -0.17333
4.50 -0.16738
4.32 -0.13173
4.14 -0.17077
3.96 -0.23186
3.78 -0.31155
3.60 -0.16546
3.42 -0.14718
3.24 -0.12379
3.06 -0.13899
2.88 -0.18303
2.70 -0.27505
2.52 -0.07726
2.34 -0.20934
2.16 -0.13826
1.98 -0.17143
1.80 -0.16827
1.62 -0.15349
1.44 -0.21215
1.26 -0.15972
1.08 -0.16042
0.90 -0.15345
0.72 -0.15778
0.54 -0.16912
0.36 -0.27232
0.18 -0.15201
0.00 -0.00072


==> track2.dat <==
t top bottom db
0.00 0.53235 -0.53235 -5.48
0.18 0.33140 -0.33140 -9.59
0.37 0.30914 -0.30914 -10.20
0.55 0.30311 -0.30311 -10.37
0.73 0.30885 -0.30885 -10.21
0.92 0.30957 -0.30957 -10.18
1.10 0.38636 -0.38636 -8.26
1.29 0.40441 -0.40441 -7.86
1.47 0.31343 -0.31343 -10.08
1.65 0.32675 -0.32675 -9.72
1.84 0.31624 -0.31624 -10.00
2.02 0.40789 -0.40789 -7.79
2.20 0.15932 -0.15932 -15.95
2.39 0.52219 -0.52219 -5.64
2.57 0.38140 -0.38140 -8.37
2.75 0.29003 -0.29003 -10.75
2.94 0.23049 -0.23049 -12.75
3.12 0.27790 -0.27790 -11.12
3.31 0.31422 -0.31422 -10.06
3.49 0.59530 -0.59530 -4.51
3.67 0.44733 -0.44733 -6.99
3.86 0.32588 -0.32588 -9.74
4.04 0.25130 -0.25130 -12.00
4.22 0.31467 -0.31467 -10.04
4.41 0.33202 -0.33202 -9.58
4.59 0.25039 -0.25039 -12.03
4.78 0.52891 -0.52891 -5.53
4.96 0.32687 -0.32687 -9.71
5.14 0.30073 -0.30073 -10.44
5.33 0.30415 -0.30415 -10.34
5.51 0.31304 -0.31304 -10.09
5.69 0.30829 -0.30829 -10.22
5.88 0.40678 -0.40678 -7.81
6.06 0.29333 -0.29333 -10.65
6.24 0.32438 -0.32438 -9.78
6.43 0.32861 -0.32861 -9.67
6.61 0.27076 -0.27076 -11.35
6.80 0.40762 -0.40762 -7.79
6.98 0.37462 -0.37462 -8.53
7.16 0.51996 -0.51996 -5.68
7.35 0.35080 -0.35080 -9.10
7.53 0.24399 -0.24399 -12.25
7.71 0.23990 -0.23990 -12.40
7.90 0.27751 -0.27751 -11.13
8.08 0.31743 -0.31743 -9.97
8.26 0.59561 -0.59561 -4.50
8.45 0.41194 -0.41194 -7.70
8.63 0.32475 -0.32475 -9.77
8.82 0.25114 -0.25114 -12.00
9.00 0.33347 -0.33347 -9.54
9.18 0.33001 -0.33001 -9.63
9.37 0.45721 -0.45721 -6.80
9.55 0.53047 -0.53047 -5.51
9.73 0.32584 -0.32584 -9.74
9.92 0.30403 -0.30403 -10.34
10.10 0.29278 -0.29278 -10.67
10.28 0.31124 -0.31124 -10.14
10.47 0.29651 -0.29651 -10.56
10.65 0.40449 -0.40449 -7.86
10.84 0.29401 -0.29401 -10.63
11.02 0.32798 -0.32798 -9.68
11.20 0.32658 -0.32658 -9.72
11.39 0.27493 -0.27493 -11.22
11.57 0.40887 -0.40887 -7.77
11.75 0.52308 -0.52308 -5.63
11.94 0.41579 -0.41579 -7.62
12.12 0.33825 -0.33825 -9.42
12.30 0.22835 -0.22835 -12.83
12.49 0.26795 -0.26795 -11.44
12.67 0.30195 -0.30195 -10.40
12.86 0.31664 -0.31664 -9.99
13.04 0.59640 -0.59640 -4.49
13.22 0.35768 -0.35768 -8.93
13.41 0.28176 -0.28176 -11.00
13.59 0.30606 -0.30606 -10.28
13.77 0.33235 -0.33235 -9.57
13.96 0.33187 -0.33187 -9.58
14.14 0.52914 -0.52914 -5.53
14.33 0.36397 -0.36397 -8.78
14.51 0.32529 -0.32529 -9.75
14.69 0.30518 -0.30518 -10.31
14.88 0.30671 -0.30671 -10.27
15.06 0.31145 -0.31145 -10.13
15.24 0.30420 -0.30420 -10.34
15.43 0.40424 -0.40424 -7.87
15.61 0.29337 -0.29337 -10.65
15.79 0.32882 -0.32882 -9.66
15.98 0.32733 -0.32733 -9.70
16.16 0.40862 -0.40862 -7.77
16.35 0.27190 -0.27190 -11.31
16.53 0.52169 -0.52169 -5.65
16.71 0.38229 -0.38229 -8.35
16.90 0.30060 -0.30060 -10.44
17.08 0.22879 -0.22879 -12.81
17.26 0.27039 -0.27039 -11.36
17.45 0.31116 -0.31116 -10.14
17.63 0.31660 -0.31660 -9.99
17.81 0.59623 -0.59623 -4.49
18.00 0.34698 -0.34698 -9.19
18.18 0.27358 -0.27358 -11.26
18.37 0.31808 -0.31808 -9.95
18.55 0.33324 -0.33324 -9.54
18.73 0.24878 -0.24878 -12.08
18.92 0.59969 -0.59969 -4.44
19.10 0.63221 -0.63221 -3.98
19.28 0.49673 -0.49673 -6.08
19.47 0.44387 -0.44387 -7.05
19.65 0.44068 -0.44068 -7.12
19.83 0.41015 -0.41015 -7.74
20.02 0.59667 -0.59667 -4.49
20.20 0.62007 -0.62007 -4.15
20.39 0.55210 -0.55210 -5.16
20.57 0.42263 -0.42263 -7.48
20.75 0.31444 -0.31444 -10.05
20.94 0.53548 -0.53548 -5.43
21.12 0.37389 -0.37389 -8.55
21.30 0.72312 -0.72312 -2.82
21.49 0.54278 -0.54278 -5.31
21.67 0.47034 -0.47034 -6.55
21.85 0.35011 -0.35011 -9.12
22.04 0.28019 -0.28019 -11.05
22.22 0.31325 -0.31325 -10.08
22.41 0.59530 -0.59530 -4.51
22.59 0.44902 -0.44902 -6.95
22.77 0.32758 -0.32758 -9.69
22.96 0.25393 -0.25393 -11.91
23.14 0.31609 -0.31609 -10.00
23.32 0.33308 -0.33308 -9.55
23.51 0.26666 -0.26666 -11.48
23.69 0.62992 -0.62992 -4.01
23.88 0.47129 -0.47129 -6.53
24.06 0.55283 -0.55283 -5.15
24.24 1.00000 -1.00000 0.00
24.43 0.88212 -0.88212 -1.09
24.61 0.42232 -0.42232 -7.49
24.79 0.57282 -0.57282 -4.84
24.98 0.49152 -0.49152 -6.17
25.16 0.49763 -0.49763 -6.06
25.34 0.50027 -0.50027 -6.02
25.53 0.40479 -0.40479 -7.86
25.71 0.53484 -0.53484 -5.44
25.90 0.40158 -0.40158 -7.92
26.08 0.64440 -0.64440 -3.82
26.26 0.55029 -0.55029 -5.19
26.45 0.33358 -0.33358 -9.54
26.63 0.23915 -0.23915 -12.43
26.81 0.27761 -0.27761 -11.13
27.00 0.31804 -0.31804 -9.95
27.18 0.60704 -0.60704 -4.34
27.36 0.53017 -0.53017 -5.51
27.55 0.46455 -0.46455 -6.66
27.73 0.39946 -0.39946 -7.97
27.92 0.32785 -0.32785 -9.69
28.10 0.33457 -0.33457 -9.51
28.28 0.37516 -0.37516 -8.52
28.47 0.66507 -0.66507 -3.54
28.65 0.50443 -0.50443 -5.94
28.83 0.44409 -0.44409 -7.05
29.02 0.49886 -0.49886 -6.04
29.20 0.48672 -0.48672 -6.25
29.38 0.44107 -0.44107 -7.11
29.57 0.54759 -0.54759 -5.23
29.75 0.53390 -0.53390 -5.45
29.94 0.49730 -0.49730 -6.07
30.12 0.50168 -0.50168 -5.99
30.30 0.92615 -0.92615 -0.67
30.49 0.47828 -0.47828 -6.41
30.67 0.62784 -0.62784 -4.04
30.85 0.51002 -0.51002 -5.85
31.04 0.49740 -0.49740 -6.07
31.22 0.23318 -0.23318 -12.65
31.40 0.26791 -0.26791 -11.44
31.59 0.30376 -0.30376 -10.35
31.77 0.31764 -0.31764 -9.96
31.96 0.59387 -0.59387 -4.53
32.14 0.35935 -0.35935 -8.89
32.32 0.28368 -0.28368 -10.94
32.51 0.30355 -0.30355 -10.36
32.69 0.33123 -0.33123 -9.60
32.87 0.32999 -0.32999 -9.63
33.06 0.70017 -0.70017 -3.10
33.24 0.50938 -0.50938 -5.86
33.43 0.53048 -0.53048 -5.51
33.61 0.52670 -0.52670 -5.57
33.79 0.48686 -0.48686 -6.25
33.98 0.50803 -0.50803 -5.88
34.16 0.40968 -0.40968 -7.75
34.34 0.53951 -0.53951 -5.36
34.53 0.49967 -0.49967 -6.03
34.71 0.44240 -0.44240 -7.08
34.89 0.39304 -0.39304 -8.11
35.08 0.41479 -0.41479 -7.64
35.26 0.31345 -0.31345 -10.08
35.45 0.63622 -0.63622 -3.93
35.63 0.45744 -0.45744 -6.79
35.81 0.36915 -0.36915 -8.66
36.00 0.31383 -0.31383 -10.07
36.18 0.27082 -0.27082 -11.35
36.36 0.31087 -0.31087 -10.15
36.55 0.38716 -0.38716 -8.24
36.73 0.71266 -0.71266 -2.94
36.91 0.47605 -0.47605 -6.45
37.10 0.35380 -0.35380 -9.02
37.28 0.32159 -0.32159 -9.85
37.47 0.33686 -0.33686 -9.45
37.65 0.25691 -0.25691 -11.80
37.83 0.59114 -0.59114 -4.57
38.02 0.47495 -0.47495 -6.47
38.20 0.55903 -0.55903 -5.05
38.38 0.47696 -0.47696 -6.43
38.57 0.45741 -0.45741 -6.79
38.75 0.40643 -0.40643 -7.82
38.93 0.57258 -0.57258 -4.84
39.12 0.54325 -0.54325 -5.30
39.30 0.53442 -0.53442 -5.44
39.49 0.51530 -0.51530 -5.76
39.67 0.39324 -0.39324 -8.11
39.85 0.40578 -0.40578 -7.83
40.04 0.34039 -0.34039 -9.36
40.22 0.58428 -0.58428 -4.67
40.40 0.45431 -0.45431 -6.85
40.59 0.41653 -0.41653 -7.61
40.77 0.30986 -0.30986 -10.18
40.95 0.27770 -0.27770 -11.13
41.14 0.31523 -0.31523 -10.03
41.32 0.81218 -0.81218 -1.81
41.51 0.54259 -0.54259 -5.31
41.69 0.47150 -0.47150 -6.53
41.87 0.40443 -0.40443 -7.86
42.06 0.31525 -0.31525 -10.03
42.24 0.33310 -0.33310 -9.55
42.42 0.24598 -0.24598 -12.18
42.61 0.63369 -0.63369 -3.96
42.79 0.48440 -0.48440 -6.30
42.98 0.51850 -0.51850 -5.70
43.16 0.53709 -0.53709 -5.40
43.34 0.57848 -0.57848 -4.75
43.53 0.47590 -0.47590 -6.45
43.71 0.54885 -0.54885 -5.21
43.89 0.47232 -0.47232 -6.52
44.08 0.43592 -0.43592 -7.21
44.26 0.44602 -0.44602 -7.01
44.44 0.63832 -0.63832 -3.90
44.63 0.49230 -0.49230 -6.16
44.81 0.38530 -0.38530 -8.28
45.00 0.70366 -0.70366 -3.05
45.18 0.42753 -0.42753 -7.38
45.36 0.41385 -0.41385 -7.66
45.55 0.42633 -0.42633 -7.41
45.73 0.51344 -0.51344 -5.79
45.91 0.46230 -0.46230 -6.70
46.10 0.58431 -0.58431 -4.67
46.28 0.49826 -0.49826 -6.05
46.46 0.44747 -0.44747 -6.98
46.65 0.25425 -0.25425 -11.89
46.83 0.31407 -0.31407 -10.06
47.02 0.33498 -0.33498 -9.50
47.20 0.32972 -0.32972 -9.64
47.38 0.59484 -0.59484 -4.51
47.57 0.66599 -0.66599 -3.53
47.75 0.55369 -0.55369 -5.13
47.93 0.51064 -0.51064 -5.84
48.12 0.52196 -0.52196 -5.65
48.30 0.41133 -0.41133 -7.72
48.48 0.55358 -0.55358 -5.14
48.67 0.47903 -0.47903 -6.39
48.85 0.46512 -0.46512 -6.65
49.04 0.50892 -0.50892 -5.87
49.22 0.32459 -0.32459 -9.77
49.40 0.41914 -0.41914 -7.55
49.59 0.67255 -0.67255 -3.45
49.77 0.49817 -0.49817 -6.05
49.95 0.46722 -0.46722 -6.61
50.14 0.32844 -0.32844 -9.67
50.32 0.26189 -0.26189 -11.64
50.50 0.30275 -0.30275 -10.38
50.69 0.31735 -0.31735 -9.97
50.87 0.58791 -0.58791 -4.61
51.06 0.41201 -0.41201 -7.70
51.24 0.30021 -0.30021 -10.45
51.42 0.36656 -0.36656 -8.72
51.61 0.33294 -0.33294 -9.55
51.79 0.33054 -0.33054 -9.62
51.97 0.62480 -0.62480 -4.09
52.16 0.49906 -0.49906 -6.04
52.34 0.53900 -0.53900 -5.37
52.53 0.37407 -0.37407 -8.54
52.71 0.38940 -0.38940 -8.19
52.89 0.42311 -0.42311 -7.47
53.08 0.46856 -0.46856 -6.58
53.26 0.51959 -0.51959 -5.69
53.44 0.45538 -0.45538 -6.83
53.63 0.42938 -0.42938 -7.34
53.81 0.49476 -0.49476 -6.11
53.99 0.42085 -0.42085 -7.52
54.18 0.37469 -0.37469 -8.53
54.36 0.64499 -0.64499 -3.81
54.55 0.43517 -0.43517 -7.23
54.73 0.44819 -0.44819 -6.97
54.91 0.40622 -0.40622 -7.82
55.10 0.43304 -0.43304 -7.27
55.28 0.53553 -0.53553 -5.42
55.46 0.44213 -0.44213 -7.09
55.65 0.54337 -0.54337 -5.30
55.83 0.48942 -0.48942 -6.21
56.01 0.47322 -0.47322 -6.50
56.20 0.66822 -0.66822 -3.50
56.38 0.40116 -0.40116 -7.93
56.57 0.99002 -0.99002 -0.09
56.75 1.00000 -1.00000 0.00
56.93 0.91499 -0.91499 -0.77
57.12 1.00000 -1.00000 0.00
57.30 1.00000 -1.00000 0.00
57.48 1.00000 -1.00000 0.00
57.67 1.00000 -1.00000 0.00
57.85 1.00000 -1.00000 0.00
58.03 1.00000 -1.00000 0.00
58.22 1.00000 -1.00000 0.00
58.40 1.00000 -1.00000 0.00
58.59 1.00000 -1.00000 0.00
58.77 1.00000 -1.00000 0.00
58.95 1.00000 -1.00000 0.00
59.14 1.00000 -1.00000 0.00
59.32 1.00000 -1.00000 0.00
59.50 0.69230 -0.69230 -3.19
59.69 0.73203 -0.73203 -2.71
59.87 0.65994 -0.65994 -3.61
60.05 1.00000 -1.00000 0.00
60.24 1.00000 -1.00000 0.00
60.42 1.00000 -1.00000 0.00
60.61 0.98936 -0.98936 -0.09
60.79 0.83685 -0.83685 -1.55
60.97 0.97475 -0.97475 -0.22
61.16 1.00000 -1.00000 0.00
61.34 1.00000 -1.00000 0.00
61.52 1.00000 -1.00000 0.00
61.71 1.00000 -1.00000 0.00
61.89 1.00000 -1.00000 0.00
62.08 0.97161 -0.97161 -0.25
62.26 1.00000 -1.00000 0.00
62.44 1.00000 -1.00000 0.00
62.63 1.00000 -1.00000 0.00
62.81 1.00000 -1.00000 0.00
62.99 1.00000 -1.00000 0.00
63.18 1.00000 -1.00000 0.00
63.36 1.00000 -1.00000 0.00
63.54 1.00000 -1.00000 0.00
63.73 1.00000 -1.00000 0.00
63.91 0.86807 -0.86807 -1.23
64.10 0.77604 -0.77604 -2.20
64.28 0.88363 -0.88363 -1.07
64.46 1.00000 -1.00000 0.00
64.65 1.00000 -1.00000 0.00
64.83 0.99592 -0.99592 -0.04
65.01 1.00000 -1.00000 0.00
65.20 0.98316 -0.98316 -0.15
65.38 0.95326 -0.95326 -0.42
65.56 1.00000 -1.00000 0.00
65.75 1.00000 -1.00000 0.00
65.93 0.84584 -0.84584 -1.45
66.12 1.00000 -1.00000 0.00
66.30 0.99318 -0.99318 -0.06
66.48 1.00000 -1.00000 0.00
66.67 1.00000 -1.00000 0.00
66.85 1.00000 -1.00000 0.00
67.03 1.00000 -1.00000 0.00
67.22 1.00000 -1.00000 0.00
67.40 1.00000 -1.00000 0.00
67.58 1.00000 -1.00000 0.00
67.77 1.00000 -1.00000 0.00
67.95 1.00000 -1.00000 0.00
68.14 1.00000 -1.00000 0.00
68.32 0.96071 -0.96071 -0.35
68.50 0.69993 -0.69993 -3.10
68.69 0.69466 -0.69466 -3.16
68.87 0.88545 -0.88545 -1.06
69.05 1.00000 -1.00000 0.00
69.24 1.00000 -1.00000 0.00
69.42 1.00000 -1.00000 0.00
69.60 1.00000 -1.00000 0.00
69.79 0.70806 -0.70806 -3.00
69.97 0.80873 -0.80873 -1.84
70.16 1.00000 -1.00000 0.00
70.34 0.84321 -0.84321 -1.48
70.52 1.00000 -1.00000 0.00
70.71 1.00000 -1.00000 0.00
70.89 1.00000 -1.00000 0.00
71.07 0.97567 -0.97567 -0.21
71.26 1.00000 -1.00000 0.00
71.44 1.00000 -1.00000 0.00
71.63 1.00000 -1.00000 0.00
71.81 1.00000 -1.00000 0.00
71.99 1.00000 -1.00000 0.00
72.18 1.00000 -1.00000 0.00
72.36 1.00000 -1.00000 0.00
72.54 1.00000 -1.00000 0.00
72.73 0.94542 -0.94542 -0.49
72.91 0.84922 -0.84922 -1.42
73.09 0.94057 -0.94057 -0.53
73.28 1.00000 -1.00000 0.00
73.46 1.00000 -1.00000 0.00
73.65 1.00000 -1.00000 0.00
73.83 0.57936 -0.57936 -4.74
74.01 0.74906 -0.74906 -2.51
74.20 1.00000 -1.00000 0.00
74.38 1.00000 -1.00000 0.00
74.56 1.00000 -1.00000 0.00
74.75 1.00000 -1.00000 0.00
74.93 1.00000 -1.00000 0.00
75.11 1.00000 -1.00000 0.00
75.30 1.00000 -1.00000 0.00
75.48 1.00000 -1.00000 0.00
75.67 0.76890 -0.76890 -2.28
75.85 1.00000 -1.00000 0.00
76.03 1.00000 -1.00000 0.00
76.22 1.00000 -1.00000 0.00
76.40 1.00000 -1.00000 0.00
76.58 1.00000 -1.00000 0.00
76.77 1.00000 -1.00000 0.00
76.95 1.00000 -1.00000 0.00
77.13 1.00000 -1.00000 0.00
77.32 1.00000 -1.00000 0.00
77.50 0.63862 -0.63862 -3.90
77.69 0.65590 -0.65590 -3.66
77.87 0.86707 -0.86707 -1.24
78.05 1.00000 -1.00000 0.00
78.24 0.87872 -0.87872 -1.12
78.42 0.71105 -0.71105 -2.96
78.60 0.89675 -0.89675 -0.95
78.79 0.85477 -0.85477 -1.36
78.97 0.97318 -0.97318 -0.24
79.15 1.00000 -1.00000 0.00
79.34 1.00000 -1.00000 0.00
79.52 1.00000 -1.00000 0.00
79.71 1.00000 -1.00000 0.00
79.89 1.00000 -1.00000 0.00
80.07 1.00000 -1.00000 0.00
80.26 1.00000 -1.00000 0.00
80.44 1.00000 -1.00000 0.00
80.62 1.00000 -1.00000 0.00
80.81 1.00000 -1.00000 0.00
80.99 1.00000 -1.00000 0.00
81.18 1.00000 -1.00000 0.00
81.36 1.00000 -1.00000 0.00
81.54 1.00000 -1.00000 0.00
81.73 1.00000 -1.00000 0.00
81.91 0.79202 -0.79202 -2.03
82.09 0.99195 -0.99195 -0.07
82.28 1.00000 -1.00000 0.00
82.46 0.89613 -0.89613 -0.95
82.64 1.00000 -1.00000 0.00
82.83 1.00000 -1.00000 0.00
83.01 1.00000 -1.00000 0.00
83.20 1.00000 -1.00000 0.00
83.38 0.99050 -0.99050 -0.08
83.56 1.00000 -1.00000 0.00
83.75 1.00000 -1.00000 0.00
83.93 1.00000 -1.00000 0.00
84.11 0.92858 -0.92858 -0.64
84.30 1.00000 -1.00000 0.00
84.48 1.00000 -1.00000 0.00
84.66 1.00000 -1.00000 0.00
84.85 1.00000 -1.00000 0.00
85.03 1.00000 -1.00000 0.00
85.22 1.00000 -1.00000 0.00
85.40 1.00000 -1.00000 0.00
85.58 1.00000 -1.00000 0.00
85.77 1.00000 -1.00000 0.00
85.95 1.00000 -1.00000 0.00
86.13 1.00000 -1.00000 0.00
86.32 1.00000 -1.00000 0.00
86.50 0.66191 -0.66191 -3.58
86.68 0.71919 -0.71919 -2.86
86.87 0.80475 -0.80475 -1.89
87.05 1.00000 -1.00000 0.00
87.24 1.00000 -1.00000 0.00
87.42 1.00000 -1.00000 0.00
87.60 1.00000 -1.00000 0.00
87.79 0.98596 -0.98596 -0.12
87.97 0.92301 -0.92301 -0.70
88.15 1.00000 -1.00000 0.00
88.34 1.00000 -1.00000 0.00
88.52 1.00000 -1.00000 0.00
88.70 1.00000 -1.00000 0.00
88.89 0.97133 -0.97133 -0.25
89.07 0.88867 -0.88867 -1.03
89.26 1.00000 -1.00000 0.00
89.44 1.00000 -1.00000 0.00
89.62 1.00000 -1.00000 0.00
89.81 1.00000 -1.00000 0.00
89.99 1.00000 -1.00000 0.00
90.17 1.00000 -1.00000 0.00
90.36 1.00000 -1.00000 0.00
90.54 1.00000 -1.00000 0.00
90.73 1.00000 -1.00000 0.00
90.91 0.92269 -0.92269 -0.70
91.09 0.86869 -0.86869 -1.22
91.28 0.99309 -0.99309 -0.06
91.46 0.95055 -0.95055 -0.44
91.64 1.00000 -1.00000 0.00
91.83 0.95632 -0.95632 -0.39
92.01 1.00000 -1.00000 0.00
92.19 0.97322 -0.97322 -0.24
92.38 1.00000 -1.00000 0.00
92.56 1.00000 -1.00000 0.00
92.75 1.00000 -1.00000 0.00
92.93 1.00000 -1.00000 0.00
93.11 1.00000 -1.00000 0.00
93.30 1.00000 -1.00000 0.00
93.48 1.00000 -1.00000 0.00
93.66 0.92862 -0.92862 -0.64
93.85 1.00000 -1.00000 0.00
94.03 1.00000 -1.00000 0.00
94.21 1.00000 -1.00000 0.00
94.40 1.00000 -1.00000 0.00
94.58 1.00000 -1.00000 0.00
94.77 1.00000 -1.00000 0.00
94.95 1.00000 -1.00000 0.00
95.13 1.00000 -1.00000 0.00
95.32 1.00000 -1.00000 0.00
95.50 0.80750 -0.80750 -1.86
95.68 0.72900 -0.72900 -2.75
95.87 0.83586 -0.83586 -1.56
96.05 1.00000 -1.00000 0.00
96.23 0.89665 -0.89665 -0.95
96.42 0.79406 -0.79406 -2.00
96.60 0.85764 -0.85764 -1.33
96.79 0.71517 -0.71517 -2.91
96.97 1.00000 -1.00000 0.00
97.15 1.00000 -1.00000 0.00
97.34 1.00000 -1.00000 0.00
97.52 1.00000 -1.00000 0.00
97.70 1.00000 -1.00000 0.00
97.89 1.00000 -1.00000 0.00
98.07 0.99887 -0.99887 -0.01
98.25 1.00000 -1.00000 0.00
98.44 1.00000 -1.00000 0.00
98.62 1.00000 -1.00000 0.00
98.81 1.00000 -1.00000 0.00
98.99 1.00000 -1.00000 0.00
99.17 1.00000 -1.00000 0.00
99.36 1.00000 -1.00000 0.00
99.54 1.00000 -1.00000 0.00
99.72 1.00000 -1.00000 0.00
99.91 1.00000 -1.00000 0.00
100.09 1.00000 -1.00000 0.00
100.28 1.00000 -1.00000 0.00
100.46 0.86487 -0.86487 -1.26
100.64 1.00000 -1.00000 0.00
100.83 0.87068 -0.87068 -1.20
101.01 1.00000 -1.00000 0.00
101.19 1.00000 -1.00000 0.00
101.38 1.00000 -1.00000 0.00
101.56 1.00000 -1.00000 0.00
101.74 1.00000 -1.00000 0.00
101.93 1.00000 -1.00000 0.00
102.11 0.90676 -0.90676 -0.85
102.30 1.00000 -1.00000 0.00
102.48 1.00000 -1.00000 0.00
102.66 1.00000 -1.00000 0.00
102.85 1.00000 -1.00000 0.00
103.03 1.00000 -1.00000 0.00
103.21 1.00000 -1.00000 0.00
103.40 1.00000 -1.00000 0.00
103.58 1.00000 -1.00000 0.00
103.76 1.00000 -1.00000 0.00
103.95 1.00000 -1.00000 0.00
104.13 1.00000 -1.00000 0.00
104.32 1.00000 -1.00000 0.00
104.50 0.71265 -0.71265 -2.94
104.68 0.66544 -0.66544 -3.54
104.87 0.91607 -0.91607 -0.76
105.05 1.00000 -1.00000 0.00
105.23 1.00000 -1.00000 0.00
105.42 1.00000 -1.00000 0.00
105.60 1.00000 -1.00000 0.00
105.78 0.87530 -0.87530 -1.16
105.97 0.94239 -0.94239 -0.52
106.15 1.00000 -1.00000 0.00
106.34 1.00000 -1.00000 0.00
106.52 0.99888 -0.99888 -0.01
106.70 0.94168 -0.94168 -0.52
106.89 0.95700 -0.95700 -0.38
107.07 1.00000 -1.00000 0.00
107.25 1.00000 -1.00000 0.00
107.44 1.00000 -1.00000 0.00
107.62 1.00000 -1.00000 0.00
107.80 1.00000 -1.00000 0.00
107.99 1.00000 -1.00000 0.00
108.17 1.00000 -1.00000 0.00
108.36 0.91444 -0.91444 -0.78
108.54 1.00000 -1.00000 0.00
108.72 1.00000 -1.00000 0.00
108.91 1.00000 -1.00000 0.00
109.09 1.00000 -1.00000 0.00
109.27 0.98165 -0.98165 -0.16
109.46 0.86319 -0.86319 -1.28
109.64 0.86743 -0.86743 -1.24
109.83 0.82535 -0.82535 -1.67
110.01 0.78701 -0.78701 -2.08
110.19 0.64554 -0.64554 -3.80
110.38 0.57353 -0.57353 -4.83
110.56 0.53810 -0.53810 -5.38
110.74 0.42972 -0.42972 -7.34
110.93 0.48800 -0.48800 -6.23
111.11 0.41459 -0.41459 -7.65
111.29 0.52666 -0.52666 -5.57
111.48 0.51453 -0.51453 -5.77
111.66 0.39365 -0.39365 -8.10
111.85 0.41202 -0.41202 -7.70
112.03 0.38183 -0.38183 -8.36
112.21 0.38784 -0.38784 -8.23
112.40 0.41979 -0.41979 -7.54
112.58 0.38479 -0.38479 -8.30
112.76 0.35702 -0.35702 -8.95
112.95 0.93241 -0.93241 -0.61
113.13 1.00000 -1.00000 0.00
113.31 1.00000 -1.00000 0.00
113.50 0.79904 -0.79904 -1.95
113.68 0.82165 -0.82165 -1.71
113.87 0.84386 -0.84386 -1.47
114.05 0.79684 -0.79684 -1.97
114.23 0.74798 -0.74798 -2.52
114.42 0.76086 -0.76086 -2.37
114.60 0.69260 -0.69260 -3.19
114.78 0.67701 -0.67701 -3.39
114.97 0.56313 -0.56313 -4.99
115.15 0.69332 -0.69332 -3.18
115.33 0.71350 -0.71350 -2.93
115.52 0.71303 -0.71303 -2.94
115.70 0.86175 -0.86175 -1.29
115.89 0.81990 -0.81990 -1.72
116.07 0.62312 -0.62312 -4.11
116.25 0.61626 -0.61626 -4.20
116.44 0.59450 -0.59450 -4.52
116.62 0.63233 -0.63233 -3.98
116.80 0.63798 -0.63798 -3.90
116.99 0.62801 -0.62801 -4.04
117.17 0.59111 -0.59111 -4.57
117.35 0.62543 -0.62543 -4.08
117.54 0.53701 -0.53701 -5.40
117.72 1.00000 -1.00000 0.00
117.91 1.00000 -1.00000 0.00
118.09 0.86329 -0.86329 -1.28
118.27 0.87735 -0.87735 -1.14
118.46 1.00000 -1.00000 0.00
118.64 0.66427 -0.66427 -3.55
118.82 0.68160 -0.68160 -3.33
119.01 0.67842 -0.67842 -3.37
119.19 0.68996 -0.68996 -3.22
119.38 0.70460 -0.70460 -3.04
119.56 0.68158 -0.68158 -3.33
119.74 0.57406 -0.57406 -4.82
119.93 0.53079 -0.53079 -5.50
120.11 0.93976 -0.93976 -0.54
120.29 0.73674 -0.73674 -2.65
120.48 0.70614 -0.70614 -3.02
120.66 0.51011 -0.51011 -5.85
120.84 0.56789 -0.56789 -4.91
121.03 0.61122 -0.61122 -4.28
121.21 0.62821 -0.62821 -4.04
121.40 0.71291 -0.71291 -2.94
121.58 0.53123 -0.53123 -5.49
121.76 0.51683 -0.51683 -5.73
121.95 0.45436 -0.45436 -6.85
122.13 0.46273 -0.46273 -6.69
122.31 0.39735 -0.39735 -8.02
122.50 0.71390 -0.71390 -2.93
122.68 0.64758 -0.64758 -3.77
122.86 0.62671 -0.62671 -4.06
123.05 0.58273 -0.58273 -4.69
123.23 0.52939 -0.52939 -5.52
123.42 0.46955 -0.46955 -6.57
123.60 0.65301 -0.65301 -3.70
123.78 0.55666 -0.55666 -5.09
123.97 0.50403 -0.50403 -5.95
124.15 0.57386 -0.57386 -4.82
124.33 0.95975 -0.95975 -0.36
124.52 0.70015 -0.70015 -3.10
124.70 0.38399 -0.38399 -8.31
124.88 0.79881 -0.79881 -1.95
125.07 0.58589 -0.58589 -4.64
125.25 0.30820 -0.30820 -10.22
125.44 0.30608 -0.30608 -10.28
125.62 0.35153 -0.35153 -9.08
125.80 0.41249 -0.41249 -7.69
125.99 0.74193 -0.74193 -2.59
126.17 0.61275 -0.61275 -4.25
126.35 0.41960 -0.41960 -7.54
126.54 0.35259 -0.35259 -9.05
126.72 0.39901 -0.39901 -7.98
126.90 0.37897 -0.37897 -8.43
127.09 0.38501 -0.38501 -8.29
127.27 0.84600 -0.84600 -1.45
127.46 0.74833 -0.74833 -2.52
127.64 0.57229 -0.57229 -4.85
127.82 0.68122 -0.68122 -3.33
128.01 0.54611 -0.54611 -5.25
128.19 0.65942 -0.65942 -3.62
128.37 0.70249 -0.70249 -3.07
128.56 0.53543 -0.53543 -5.43
128.74 0.47288 -0.47288 -6.50
128.93 0.57145 -0.57145 -4.86
129.11 0.38374 -0.38374 -8.32
129.29 0.42180 -0.42180 -7.50
129.48 0.68441 -0.68441 -3.29
129.66 0.63284 -0.63284 -3.97
129.84 0.60950 -0.60950 -4.30
130.03 0.51532 -0.51532 -5.76
130.21 0.38008 -0.38008 -8.40
130.39 0.37598 -0.37598 -8.50
130.58 0.36850 -0.36850 -8.67
130.76 0.59250 -0.59250 -4.55
130.95 0.60888 -0.60888 -4.31
131.13 0.44906 -0.44906 -6.95
131.31 0.45361 -0.45361 -6.87
131.50 0.45082 -0.45082 -6.92
131.68 0.45595 -0.45595 -6.82
131.86 0.52678 -0.52678 -5.57
132.05 1.00000 -1.00000 0.00
132.23 0.89757 -0.89757 -0.94
132.41 0.64536 -0.64536 -3.80
132.60 0.72742 -0.72742 -2.76
132.78 0.72845 -0.72845 -2.75
132.97 0.50133 -0.50133 -6.00
133.15 0.82358 -0.82358 -1.69
133.33 0.52858 -0.52858 -5.54
133.52 0.56978 -0.56978 -4.89
133.70 0.51021 -0.51021 -5.84
133.88 0.61937 -0.61937 -4.16
134.07 0.74628 -0.74628 -2.54
134.25 0.71645 -0.71645 -2.90
134.43 0.63878 -0.63878 -3.89
134.62 0.66182 -0.66182 -3.59
134.80 0.66555 -0.66555 -3.54
134.99 0.42139 -0.42139 -7.51
135.17 0.34530 -0.34530 -9.24
135.35 0.36982 -0.36982 -8.64
135.54 0.69032 -0.69032 -3.22
135.72 0.70252 -0.70252 -3.07
135.90 0.69338 -0.69338 -3.18
136.09 0.42125 -0.42125 -7.51
136.27 0.37836 -0.37836 -8.44
136.45 0.37077 -0.37077 -8.62
136.64 0.68189 -0.68189 -3.33
136.82 0.69226 -0.69226 -3.19
137.01 0.79167 -0.79167 -2.03
137.19 0.68179 -0.68179 -3.33
137.37 0.70732 -0.70732 -3.01
137.56 0.67627 -0.67627 -3.40
137.74 0.61193 -0.61193 -4.27
137.92 0.62564 -0.62564 -4.07
138.11 0.46331 -0.46331 -6.68
138.29 0.48260 -0.48260 -6.33
138.48 0.67485 -0.67485 -3.42
138.66 0.64805 -0.64805 -3.77
138.84 0.55379 -0.55379 -5.13
139.03 0.77938 -0.77938 -2.16
139.21 0.76448 -0.76448 -2.33
139.39 0.79832 -0.79832 -1.96
139.58 0.77229 -0.77229 -2.24
139.76 0.50442 -0.50442 -5.94
139.94 0.47384 -0.47384 -6.49
140.13 0.50839 -0.50839 -5.88
140.31 0.62020 -0.62020 -4.15
140.50 0.57988 -0.57988 -4.73
140.68 0.58023 -0.58023 -4.73
140.86 0.50276 -0.50276 -5.97
141.05 0.47355 -0.47355 -6.49
141.23 0.39675 -0.39675 -8.03
141.41 0.69177 -0.69177 -3.20
141.60 0.83601 -0.83601 -1.56
141.78 0.78859 -0.78859 -2.06
141.96 0.58193 -0.58193 -4.70
142.15 0.48428 -0.48428 -6.30
142.33 0.62748 -0.62748 -4.05
142.52 0.60316 -0.60316 -4.39
142.70 0.63632 -0.63632 -3.93
142.88 0.56349 -0.56349 -4.98
143.07 0.56759 -0.56759 -4.92
143.25 0.52131 -0.52131 -5.66
143.43 0.51499 -0.51499 -5.76
143.62 0.39024 -0.39024 -8.17
143.80 0.70175 -0.70175 -3.08
143.98 0.59214 -0.59214 -4.55
144.17 0.58618 -0.58618 -4.64
144.35 0.52048 -0.52048 -5.67
144.54 0.48485 -0.48485 -6.29
144.72 0.38596 -0.38596 -8.27
144.90 0.64638 -0.64638 -3.79
145.09 0.62594 -0.62594 -4.07
145.27 0.53937 -0.53937 -5.36
145.45 0.58251 -0.58251 -4.69
145.64 0.56892 -0.56892 -4.90
145.82 0.46450 -0.46450 -6.66
146.00 0.50956 -0.50956 -5.86
146.19 0.87455 -0.87455 -1.16
146.37 0.77737 -0.77737 -2.19
146.56 0.70061 -0.70061 -3.09
146.74 0.66081 -0.66081 -3.60
146.92 0.67508 -0.67508 -3.41
147.11 0.46040 -0.46040 -6.74
147.29 0.63232 -0.63232 -3.98
147.47 0.64550 -0.64550 -3.80
147.66 0.62869 -0.62869 -4.03
147.84 0.60863 -0.60863 -4.31
148.03 0.56765 -0.56765 -4.92
148.21 0.43025 -0.43025 -7.33
148.39 0.39601 -0.39601 -8.05
148.58 0.84970 -0.84970 -1.41
148.76 0.70083 -0.70083 -3.09
148.94 0.57833 -0.57833 -4.76
149.13 0.46202 -0.46202 -6.71
149.31 0.44526 -0.44526 -7.03
149.49 0.70373 -0.70373 -3.05
149.68 0.77255 -0.77255 -2.24
149.86 0.65202 -0.65202 -3.71
150.05 0.65883 -0.65883 -3.62
150.23 0.85783 -0.85783 -1.33
150.41 0.47495 -0.47495 -6.47
150.60 0.73702 -0.73702 -2.65
150.78 1.00000 -1.00000 0.00
150.96 1.00000 -1.00000 0.00
151.15 0.97328 -0.97328 -0.24
151.33 1.00000 -1.00000 0.00
151.51 1.00000 -1.00000 0.00
151.70 1.00000 -1.00000 0.00
151.88 1.00000 -1.00000 0.00
152.07 1.00000 -1.00000 0.00
152.25 1.00000 -1.00000 0.00
152.43 1.00000 -1.00000 0.00
152.62 1.00000 -1.00000 0.00
152.80 1.00000 -1.00000 0.00
152.98 1.00000 -1.00000 0.00
153.17 1.00000 -1.00000 0.00
153.35 1.00000 -1.00000 0.00
153.53 0.97319 -0.97319 -0.24
153.72 0.75668 -0.75668 -2.42
153.90 0.72932 -0.72932 -2.74
154.09 1.00000 -1.00000 0.00
154.27 1.00000 -1.00000 0.00
154.45 0.88710 -0.88710 -1.04
154.64 0.77059 -0.77059 -2.26
154.82 1.00000 -1.00000 0.00
155.00 0.92435 -0.92435 -0.68
155.19 1.00000 -1.00000 0.00
155.37 1.00000 -1.00000 0.00
155.55 1.00000 -1.00000 0.00
155.74 1.00000 -1.00000 0.00
155.92 1.00000 -1.00000 0.00
156.11 0.97025 -0.97025 -0.26
156.29 0.90837 -0.90837 -0.83
156.47 1.00000 -1.00000 0.00
156.66 1.00000 -1.00000 0.00
156.84 1.00000 -1.00000 0.00
157.02 1.00000 -1.00000 0.00
157.21 1.00000 -1.00000 0.00
157.39 1.00000 -1.00000 0.00
157.58 1.00000 -1.00000 0.00
157.76 1.00000 -1.00000 0.00
157.94 0.85775 -0.85775 -1.33
158.13 1.00000 -1.00000 0.00
158.31 1.00000 -1.00000 0.00
158.49 0.95381 -0.95381 -0.41
158.68 1.00000 -1.00000 0.00
158.86 1.00000 -1.00000 0.00
159.04 1.00000 -1.00000 0.00
159.23 1.00000 -1.00000 0.00
159.41 1.00000 -1.00000 0.00
159.60 1.00000 -1.00000 0.00
159.78 1.00000 -1.00000 0.00
159.96 1.00000 -1.00000 0.00
160.15 1.00000 -1.00000 0.00
160.33 0.98883 -0.98883 -0.10
160.51 1.00000 -1.00000 0.00
160.70 1.00000 -1.00000 0.00
160.88 1.00000 -1.00000 0.00
161.06 1.00000 -1.00000 0.00
161.25 1.00000 -1.00000 0.00
161.43 1.00000 -1.00000 0.00
161.62 0.95004 -0.95004 -0.45
161.80 1.00000 -1.00000 0.00
161.98 1.00000 -1.00000 0.00
162.17 1.00000 -1.00000 0.00
162.35 0.91829 -0.91829 -0.74
162.53 0.68590 -0.68590 -3.27
162.72 0.74926 -0.74926 -2.51
162.90 0.85059 -0.85059 -1.41
163.08 1.00000 -1.00000 0.00
163.27 1.00000 -1.00000 0.00
163.45 1.00000 -1.00000 0.00
163.64 0.94160 -0.94160 -0.52
163.82 1.00000 -1.00000 0.00
164.00 0.98306 -0.98306 -0.15
164.19 1.00000 -1.00000 0.00
164.37 1.00000 -1.00000 0.00
164.55 1.00000 -1.00000 0.00
164.74 1.00000 -1.00000 0.00
164.92 1.00000 -1.00000 0.00
165.10 0.97980 -0.97980 -0.18
165.29 1.00000 -1.00000 0.00
165.47 1.00000 -1.00000 0.00
165.66 0.99062 -0.99062 -0.08
165.84 1.00000 -1.00000 0.00
166.02 1.00000 -1.00000 0.00
166.21 1.00000 -1.00000 0.00
166.39 1.00000 -1.00000 0.00
166.57 1.00000 -1.00000 0.00
166.76 1.00000 -1.00000 0.00
166.94 0.86732 -0.86732 -1.24
167.13 0.92188 -0.92188 -0.71
167.31 1.00000 -1.00000 0.00
167.49 0.87884 -0.87884 -1.12
167.68 1.00000 -1.00000 0.00
167.86 1.00000 -1.00000 0.00
168.04 1.00000 -1.00000 0.00
168.23 1.00000 -1.00000 0.00
168.41 0.85518 -0.85518 -1.36
168.59 1.00000 -1.00000 0.00
168.78 1.00000 -1.00000 0.00
168.96 1.00000 -1.00000 0.00
169.15 1.00000 -1.00000 0.00
169.33 1.00000 -1.00000 0.00
169.51 1.00000 -1.00000 0.00
169.70 0.97856 -0.97856 -0.19
169.88 1.00000 -1.00000 0.00
170.06 1.00000 -1.00000 0.00
170.25 1.00000 -1.00000 0.00
170.43 1.00000 -1.00000 0.00
170.61 1.00000 -1.00000 0.00
170.80 1.00000 -1.00000 0.00
170.98 1.00000 -1.00000 0.00
171.17 1.00000 -1.00000 0.00
171.35 1.00000 -1.00000 0.00
171.53 0.84756 -0.84756 -1.44
171.72 0.79262 -0.79262 -2.02
171.90 0.87955 -0.87955 -1.11
172.08 1.00000 -1.00000 0.00
172.27 1.00000 -1.00000 0.00
172.45 0.76127 -0.76127 -2.37
172.63 0.69885 -0.69885 -3.11
172.82 0.81169 -0.81169 -1.81
173.00 1.00000 -1.00000 0.00
173.19 0.85395 -0.85395 -1.37
173.37 1.00000 -1.00000 0.00
173.55 1.00000 -1.00000 0.00
173.74 0.90218 -0.90218 -0.89
173.92 0.88396 -0.88396 -1.07
174.10 0.84263 -0.84263 -1.49
174.29 1.00000 -1.00000 0.00
174.47 1.00000 -1.00000 0.00
174.65 0.97793 -0.97793 -0.19
174.84 1.00000 -1.00000 0.00
175.02 1.00000 -1.00000 0.00
175.21 1.00000 -1.00000 0.00
175.39 1.00000 -1.00000 0.00
175.57 1.00000 -1.00000 0.00
175.76 1.00000 -1.00000 0.00
175.94 0.90658 -0.90658 -0.85
176.12 0.86024 -0.86024 -1.31
176.31 1.00000 -1.00000 0.00
176.49 1.00000 -1.00000 0.00
176.68 1.00000 -1.00000 0.00
176.86 1.00000 -1.00000 0.00
177.04 0.96763 -0.96763 -0.29
177.23 0.98283 -0.98283 -0.15
177.41 0.97107 -0.97107 -0.25
177.59 1.00000 -1.00000 0.00
177.78 1.00000 -1.00000 0.00
177.96 1.00000 -1.00000 0.00
178.14 1.00000 -1.00000 0.00
178.33 0.99131 -0.99131 -0.08
178.51 0.96282 -0.96282 -0.33
178.70 1.00000 -1.00000 0.00
178.88 1.00000 -1.00000 0.00
179.06 1.00000 -1.00000 0.00
179.25 1.00000 -1.00000 0.00
179.43 0.92601 -0.92601 -0.67
179.61 1.00000 -1.00000 0.00
179.80 1.00000 -1.00000 0.00
179.98 1.00000 -1.00000 0.00
180.16 1.00000 -1.00000 0.00
180.35 0.84608 -0.84608 -1.45
180.53 0.80313 -0.80313 -1.90
180.72 0.78697 -0.78697 -2.08
180.90 0.78092 -0.78092 -2.15
181.08 0.80595 -0.80595 -1.87
181.27 1.00000 -1.00000 0.00
181.45 1.00000 -1.00000 0.00
181.63 1.00000 -1.00000 0.00
181.82 1.00000 -1.00000 0.00
182.00 0.96390 -0.96390 -0.32
182.18 0.90026 -0.90026 -0.91
182.37 1.00000 -1.00000 0.00
182.55 1.00000 -1.00000 0.00
182.74 1.00000 -1.00000 0.00
182.92 1.00000 -1.00000 0.00
183.10 0.98834 -0.98834 -0.10
183.29 1.00000 -1.00000 0.00
183.47 1.00000 -1.00000 0.00
183.65 1.00000 -1.00000 0.00
183.84 1.00000 -1.00000 0.00
184.02 1.00000 -1.00000 0.00
184.20 0.99277 -0.99277 -0.06
184.39 1.00000 -1.00000 0.00
184.57 1.00000 -1.00000 0.00
184.76 1.00000 -1.00000 0.00
184.94 1.00000 -1.00000 0.00
185.12 0.75071 -0.75071 -2.49
185.31 1.00000 -1.00000 0.00
185.49 1.00000 -1.00000 0.00
185.67 1.00000 -1.00000 0.00
185.86 1.00000 -1.00000 0.00
186.04 1.00000 -1.00000 0.00
186.23 1.00000 -1.00000 0.00
186.41 0.88965 -0.88965 -1.02
186.59 1.00000 -1.00000 0.00
186.78 1.00000 -1.00000 0.00
186.96 1.00000 -1.00000 0.00
187.14 1.00000 -1.00000 0.00
187.33 0.99192 -0.99192 -0.07
187.51 1.00000 -1.00000 0.00
187.69 1.00000 -1.00000 0.00
187.88 1.00000 -1.00000 0.00
188.06 1.00000 -1.00000 0.00
188.25 1.00000 -1.00000 0.00
188.43 1.00000 -1.00000 0.00
188.61 1.00000 -1.00000 0.00
188.80 1.00000 -1.00000 0.00
188.98 1.00000 -1.00000 0.00
189.16 1.00000 -1.00000 0.00
189.35 1.00000 -1.00000 0.00
189.53 1.00000 -1.00000 0.00
189.71 0.86404 -0.86404 -1.27
189.90 0.82914 -0.82914 -1.63
190.08 0.65045 -0.65045 -3.74
190.27 1.00000 -1.00000 0.00
190.45 1.00000 -1.00000 0.00
190.63 1.00000 -1.00000 0.00
190.82 0.99513 -0.99513 -0.04
191.00 1.00000 -1.00000 0.00
191.18 0.94125 -0.94125 -0.53
191.37 1.00000 -1.00000 0.00
191.55 1.00000 -1.00000 0.00
191.73 1.00000 -1.00000 0.00
191.92 1.00000 -1.00000 0.00
192.10 0.98981 -0.98981 -0.09
192.29 1.00000 -1.00000 0.00
192.47 1.00000 -1.00000 0.00
192.65 1.00000 -1.00000 0.00
192.84 1.00000 -1.00000 0.00
193.02 1.00000 -1.00000 0.00
193.20 1.00000 -1.00000 0.00
193.39 1.00000 -1.00000 0.00
193.57 1.00000 -1.00000 0.00
193.75 0.98206 -0.98206 -0.16
193.94 0.97980 -0.97980 -0.18
194.12 0.90576 -0.90576 -0.86
194.31 1.00000 -1.00000 0.00
194.49 0.94575 -0.94575 -0.48
194.67 1.00000 -1.00000 0.00
194.86 1.00000 -1.00000 0.00
195.04 0.96685 -0.96685 -0.29
195.22 1.00000 -1.00000 0.00
195.41 1.00000 -1.00000 0.00
195.59 1.00000 -1.00000 0.00
195.78 1.00000 -1.00000 0.00
195.96 1.00000 -1.00000 0.00
196.14 1.00000 -1.00000 0.00
196.33 0.81940 -0.81940 -1.73
196.51 0.98654 -0.98654 -0.12
196.69 0.98406 -0.98406 -0.14
196.88 1.00000 -1.00000 0.00
197.06 1.00000 -1.00000 0.00
197.24 1.00000 -1.00000 0.00
197.43 1.00000 -1.00000 0.00
197.61 1.00000 -1.00000 0.00
197.80 1.00000 -1.00000 0.00
197.98 1.00000 -1.00000 0.00
198.16 1.00000 -1.00000 0.00
198.35 1.00000 -1.00000 0.00
198.53 1.00000 -1.00000 0.00
198.71 0.67980 -0.67980 -3.35
198.90 0.83882 -0.83882 -1.53
199.08 0.78646 -0.78646 -2.09
199.26 1.00000 -1.00000 0.00
199.45 1.00000 -1.00000 0.00
199.63 1.00000 -1.00000 0.00
199.82 0.97590 -0.97590 -0.21
200.00 1.00000 -1.00000 0.00
200.18 0.82794 -0.82794 -1.64
200.37 1.00000 -1.00000 0.00
200.55 1.00000 -1.00000 0.00
200.73 1.00000 -1.00000 0.00
200.92 1.00000 -1.00000 0.00
201.10 0.90601 -0.90601 -0.86
201.28 1.00000 -1.00000 0.00
201.47 1.00000 -1.00000 0.00
201.65 1.00000 -1.00000 0.00
201.84 1.00000 -1.00000 0.00
202.02 1.00000 -1.00000 0.00
202.20 1.00000 -1.00000 0.00
202.39 1.00000 -1.00000 0.00
202.57 1.00000 -1.00000 0.00
202.75 1.00000 -1.00000 0.00
202.94 0.86758 -0.86758 -1.23
203.12 0.87372 -0.87372 -1.17
203.30 0.81854 -0.81854 -1.74
203.49 1.00000 -1.00000 0.00
203.67 1.00000 -1.00000 0.00
203.86 0.85037 -0.85037 -1.41
204.04 1.00000 -1.00000 0.00
204.22 1.00000 -1.00000 0.00
204.41 0.74573 -0.74573 -2.55
204.59 0.99367 -0.99367 -0.06
204.77 1.00000 -1.00000 0.00
204.96 1.00000 -1.00000 0.00
205.14 1.00000 -1.00000 0.00
205.33 1.00000 -1.00000 0.00
205.51 1.00000 -1.00000 0.00
205.69 1.00000 -1.00000 0.00
205.88 1.00000 -1.00000 0.00
206.06 1.00000 -1.00000 0.00
206.24 1.00000 -1.00000 0.00
206.43 1.00000 -1.00000 0.00
206.61 1.00000 -1.00000 0.00
206.79 1.00000 -1.00000 0.00
206.98 1.00000 -1.00000 0.00
207.16 1.00000 -1.00000 0.00
207.35 1.00000 -1.00000 0.00
207.53 0.91190 -0.91190 -0.80
207.71 0.75802 -0.75802 -2.41
207.90 0.67977 -0.67977 -3.35
208.08 0.58678 -0.58678 -4.63
208.26 1.00000 -1.00000 0.00
208.45 0.87489 -0.87489 -1.16
208.63 0.75590 -0.75590 -2.43
208.81 0.89692 -0.89692 -0.94
209.00 1.00000 -1.00000 0.00
209.18 0.88114 -0.88114 -1.10
209.37 1.00000 -1.00000 0.00
209.55 1.00000 -1.00000 0.00
209.73 1.00000 -1.00000 0.00
209.92 0.91740 -0.91740 -0.75
210.10 0.93546 -0.93546 -0.58
210.28 1.00000 -1.00000 0.00
210.47 1.00000 -1.00000 0.00
210.65 1.00000 -1.00000 0.00
210.83 1.00000 -1.00000 0.00
211.02 1.00000 -1.00000 0.00
211.20 1.00000 -1.00000 0.00
211.39 1.00000 -1.00000 0.00
211.57 1.00000 -1.00000 0.00
211.75 0.89862 -0.89862 -0.93
211.94 1.00000 -1.00000 0.00
212.12 0.84674 -0.84674 -1.44
212.30 0.78569 -0.78569 -2.09
212.49 1.00000 -1.00000 0.00
212.67 1.00000 -1.00000 0.00
212.85 0.99561 -0.99561 -0.04
213.04 1.00000 -1.00000 0.00
213.22 1.00000 -1.00000 0.00
213.41 0.89214 -0.89214 -0.99
213.59 0.94990 -0.94990 -0.45
213.77 1.00000 -1.00000 0.00
213.96 1.00000 -1.00000 0.00
214.14 0.97308 -0.97308 -0.24
214.32 0.85531 -0.85531 -1.36
214.51 1.00000 -1.00000 0.00
214.69 1.00000 -1.00000 0.00
214.88 1.00000 -1.00000 0.00
215.06 1.00000 -1.00000 0.00
215.24 1.00000 -1.00000 0.00
215.43 0.94580 -0.94580 -0.48
215.61 1.00000 -1.00000 0.00
215.79 1.00000 -1.00000 0.00
215.98 1.00000 -1.00000 0.00
216.16 1.00000 -1.00000 0.00
216.34 1.00000 -1.00000 0.00
216.53 1.00000 -1.00000 0.00
216.71 0.86128 -0.86128 -1.30
216.90 1.00000 -1.00000 0.00
217.08 0.57866 -0.57866 -4.75
217.26 1.00000 -1.00000 0.00
217.45 1.00000 -1.00000 0.00
217.63 1.00000 -1.00000 0.00
217.81 0.81992 -0.81992 -1.72
218.00 1.00000 -1.00000 0.00
218.18 0.89347 -0.89347 -0.98
218.36 1.00000 -1.00000 0.00
218.55 1.00000 -1.00000 0.00
218.73 1.00000 -1.00000 0.00
218.92 0.85442 -0.85442 -1.37
219.10 0.92409 -0.92409 -0.69
219.28 1.00000 -1.00000 0.00
219.47 1.00000 -1.00000 0.00
219.65 1.00000 -1.00000 0.00
219.83 1.00000 -1.00000 0.00
220.02 1.00000 -1.00000 0.00
220.20 1.00000 -1.00000 0.00
220.38 1.00000 -1.00000 0.00
220.57 1.00000 -1.00000 0.00
220.75 1.00000 -1.00000 0.00
220.94 0.92015 -0.92015 -0.72
221.12 0.83378 -0.83378 -1.58
221.30 0.98295 -0.98295 -0.15
221.49 1.00000 -1.00000 0.00
221.67 0.78870 -0.78870 -2.06
221.85 0.73180 -0.73180 -2.71
222.04 0.81421 -0.81421 -1.79
222.22 0.80432 -0.80432 -1.89
222.40 0.64274 -0.64274 -3.84
222.59 0.68922 -0.68922 -3.23
222.77 0.50753 -0.50753 -5.89
222.96 0.44926 -0.44926 -6.95
223.14 0.40323 -0.40323 -7.89
223.32 0.46388 -0.46388 -6.67
223.51 0.50656 -0.50656 -5.91
223.69 0.43364 -0.43364 -7.26
223.87 0.38607 -0.38607 -8.27
224.06 0.25147 -0.25147 -11.99
224.24 0.21759 -0.21759 -13.25
224.43 0.22962 -0.22962 -12.78
224.61 0.20423 -0.20423 -13.80
224.79 0.22138 -0.22138 -13.10
224.98 0.18123 -0.18123 -14.84
225.16 0.13892 -0.13892 -17.14
225.34 0.08903 -0.08903 -21.01
225.53 0.06181 -0.06181 -24.00
225.71 0.07022 -0.07022 -23.07
225.89 0.06059 -0.06059 -24.00
226.08 0.04465 -0.04465 -24.00
226.26 0.02600 -0.02600 -24.00
226.45 0.02028 -0.02028 -24.00
226.63 0.01744 -0.01744 -24.00
226.81 0.01425 -0.01425 -24.00
227.00 0.00968 -0.00968 -24.00
227.18 0.00623 -0.00623 -24.00
227.36 0.00488 -0.00488 -24.00
227.55 0.00363 -0.00363 -24.00
227.73 0.00270 -0.00270 -24.00
227.91 0.00250 -0.00250 -24.00
228.10 0.00245 -0.00245 -24.00
228.28 0.00206 -0.00206 -24.00
228.47 0.00193 -0.00193 -24.00
228.65 0.00196 -0.00196 -24.00
228.83 0.00160 -0.00160 -24.00
229.02 0.00144 -0.00144 -24.00
229.20 0.00156 -0.00156 -24.00
229.38 0.00158 -0.00158 -24.00
229.57 0.00140 -0.00140 -24.00
229.75 0.00110 -0.00110 -24.00
229.93 0.00117 -0.00117 -24.00
230.12 0.00120 -0.00120 -24.00
230.30 0.00081 -0.00081 -24.00
230.49 0.00089 -0.00089 -24.00
230.67 0.00069 -0.00069 -24.00
230.85 0.00065 -0.00065 -24.00
231.04 0.00067 -0.00067 -24.00
231.22 0.00055 -0.00055 -24.00
231.40 0.00044 -0.00044 -24.00
231.59 0.00039 -0.00039 -24.00
231.77 0.00026 -0.00026 -24.00
231.95 0.00016 -0.00016 -24.00
232.14 0.00009 -0.00009 -24.00
232.32 0.00000 -0.00000 -24.00
232.51 0.00000 -0.00000 -24.00
232.69 0.00000 -0.00000 -24.00
232.87 0.00000 -0.00000 -24.00
233.06 0.00000 -0.00000 -24.00
233.24 0.00000 -0.00000 -24.00
233.42 0.00000 -0.00000 -24.00
233.61 0.00000 -0.00000 -24.00
233.79 0.00000 -0.00000 -24.00
233.98 0.00000 -0.00000 -24.00
234.16 0.00000 -0.00000 -24.00
234.34 0.00000 -0.00000 -24.00
234.53 0.00000 -0.00000 -24.00
234.71 0.00000 -0.00000 -24.00
234.89 0.00000 -0.00000 -24.00


==> track2_poly.dat <==
t y
0.00 0.53235
0.18 0.33140
0.37 0.30914
0.55 0.30311
0.73 0.30885
0.92 0.30957
1.10 0.38636
1.29 0.40441
1.47 0.31343
1.65 0.32675
1.84 0.31624
2.02 0.40789
2.20 0.15932
2.39 0.52219
2.57 0.38140
2.75 0.29003
2.94 0.23049
3.12 0.27790
3.31 0.31422
3.49 0.59530
3.67 0.44733
3.86 0.32588
4.04 0.25130
4.22 0.31467
4.41 0.33202
4.59 0.25039
4.78 0.52891
4.96 0.32687
5.14 0.30073
5.33 0.30415
5.51 0.31304
5.69 0.30829
5.88 0.40678
6.06 0.29333
6.24 0.32438
6.43 0.32861
6.61 0.27076
6.80 0.40762
6.98 0.37462
7.16 0.51996
7.35 0.35080
7.53 0.24399
7.71 0.23990
7.90 0.27751
8.08 0.31743
8.26 0.59561
8.45 0.41194
8.63 0.32475
8.82 0.25114
9.00 0.33347
9.18 0.33001
9.37 0.45721
9.55 0.53047
9.73 0.32584
9.92 0.30403
10.10 0.29278
10.28 0.31124
10.47 0.29651
10.65 0.40449
10.84 0.29401
11.02 0.32798
11.20 0.32658
11.39 0.27493
11.57 0.40887
11.75 0.52308
11.94 0.41579
12.12 0.33825
12.30 0.22835
12.49 0.26795
12.67 0.30195
12.86 0.31664
13.04 0.59640
13.22 0.35768
13.41 0.28176
13.59 0.30606
13.77 0.33235
13.96 0.33187
14.14 0.52914
14.33 0.36397
14.51 0.32529
14.69 0.30518
14.88 0.30671
15.06 0.31145
15.24 0.30420
15.43 0.40424
15.61 0.29337
15.79 0.32882
15.98 0.32733
16.16 0.40862
16.35 0.27190
16.53 0.52169
16.71 0.38229
16.90 0.30060
17.08 0.22879
17.26 0.27039
17.45 0.31116
17.63 0.31660
17.81 0.59623
18.00 0.34698
18.18 0.27358
18.37 0.31808
18.55 0.33324
18.73 0.24878
18.92 0.59969
19.10 0.63221
19.28 0.49673
19.47 0.44387
19.65 0.44068
19.83 0.41015
20.02 0.59667
20.20 0.62007
20.39 0.55210
20.57 0.42263
20.75 0.31444
20.94 0.53548
21.12 0.37389
21.30 0.72312
21.49 0.54278
21.67 0.47034
21.85 0.35011
22.04 0.28019
22.22 0.31325
22.41 0.59530
22.59 0.44902
22.77 0.32758
22.96 0.25393
23.14 0.31609
23.32 0.33308
23.51 0.26666
23.69 0.62992
23.88 0.47129
24.06 0.55283
24.24 1.00000
24.43 0.88212
24.61 0.42232
24.79 0.57282
24.98 0.49152
25.16 0.49763
25.34 0.50027
25.53 0.40479
25.71 0.53484
25.90 0.40158
26.08 0.64440
26.26 0.55029
26.45 0.33358
26.63 0.23915
26.81 0.27761
27.00 0.31804
27.18 0.60704
27.36 0.53017
27.55 0.46455
27.73 0.39946
27.92 0.32785
28.10 0.33457
28.28 0.37516
28.47 0.66507
28.65 0.50443
28.83 0.44409
29.02 0.49886
29.20 0.48672
29.38 0.44107
29.57 0.54759
29.75 0.53390
29.94 0.49730
30.12 0.50168
30.30 0.92615
30.49 0.47828
30.67 0.62784
30.85 0.51002
31.04 0.49740
31.22 0.23318
31.40 0.26791
31.59 0.30376
31.77 0.31764
31.96 0.59387
32.14 0.35935
32.32 0.28368
32.51 0.30355
32.69 0.33123
32.87 0.32999
33.06 0.70017
33.24 0.50938
33.43 0.53048
33.61 0.52670
33.79 0.48686
33.98 0.50803
34.16 0.40968
34.34 0.53951
34.53 0.49967
34.71 0.44240
34.89 0.39304
35.08 0.41479
35.26 0.31345
35.45 0.63622
35.63 0.45744
35.81 0.36915
36.00 0.31383
36.18 0.27082
36.36 0.31087
36.55 0.38716
36.73 0.71266
36.91 0.47605
37.10 0.35380
37.28 0.32159
37.47 0.33686
37.65 0.25691
37.83 0.59114
38.02 0.47495
38.20 0.55903
38.38 0.47696
38.57 0.45741
38.75 0.40643
38.93 0.57258
39.12 0.54325
39.30 0.53442
39.49 0.51530
39.67 0.39324
39.85 0.40578
40.04 0.34039
40.22 0.58428
40.40 0.45431
40.59 0.41653
40.77 0.30986
40.95 0.27770
41.14 0.31523
41.32 0.81218
41.51 0.54259
41.69 0.47150
41.87 0.40443
42.06 0.31525
42.24 0.33310
42.42 0.24598
42.61 0.63369
42.79 0.48440
42.98 0.51850
43.16 0.53709
43.34 0.57848
43.53 0.47590
43.71 0.54885
43.89 0.47232
44.08 0.43592
44.26 0.44602
44.44 0.63832
44.63 0.49230
44.81 0.38530
45.00 0.70366
45.18 0.42753
45.36 0.41385
45.55 0.42633
45.73 0.51344
45.91 0.46230
46.10 0.58431
46.28 0.49826
46.46 0.44747
46.65 0.25425
46.83 0.31407
47.02 0.33498
47.20 0.32972
47.38 0.59484
47.57 0.66599
47.75 0.55369
47.93 0.51064
48.12 0.52196
48.30 0.41133
48.48 0.55358
48.67 0.47903
48.85 0.46512
49.04 0.50892
49.22 0.32459
49.40 0.41914
49.59 0.67255
49.77 0.49817
49.95 0.46722
50.14 0.32844
50.32 0.26189
50.50 0.30275
50.69 0.31735
50.87 0.58791
51.06 0.41201
51.24 0.30021
51.42 0.36656
51.61 0.33294
51.79 0.33054
51.97 0.62480
52.16 0.49906
52.34 0.53900
52.53 0.37407
52.71 0.38940
52.89 0.42311
53.08 0.46856
53.26 0.51959
53.44 0.45538
53.63 0.42938
53.81 0.49476
53.99 0.42085
54.18 0.37469
54.36 0.64499
54.55 0.43517
54.73 0.44819
54.91 0.40622
55.10 0.43304
55.28 0.53553
55.46 0.44213
55.65 0.54337
55.83 0.48942
56.01 0.47322
56.20 0.66822
56.38 0.40116
56.57 0.99002
56.75 1.00000
56.93 0.91499
57.12 1.00000
57.30 1.00000
57.48 1.00000
57.67 1.00000
57.85 1.00000
58.03 1.00000
58.22 1.00000
58.40 1.00000
58.59 1.00000
58.77 1.00000
58.95 1.00000
59.14 1.00000
59.32 1.00000
59.50 0.69230
59.69 0.73203
59.87 0.65994
60.05 1.00000
60.24 1.00000
60.42 1.00000
60.61 0.98936
60.79 0.83685
60.97 0.97475
61.16 1.00000
61.34 1.00000
61.52 1.00000
61.71 1.00000
61.89 1.00000
62.08 0.97161
62.26 1.00000
62.44 1.00000
62.63 1.00000
62.81 1.00000
62.99 1.00000
63.18 1.00000
63.36 1.00000
63.54 1.00000
63.73 1.00000
63.91 0.86807
64.10 0.77604
64.28 0.88363
64.46 1.00000
64.65 1.00000
64.83 0.99592
65.01 1.00000
65.20 0.98316
65.38 0.95326
65.56 1.00000
65.75 1.00000
65.93 0.84584
66.12 1.00000
66.30 0.99318
66.48 1.00000
66.67 1.00000
66.85 1.00000
67.03 1.00000
67.22 1.00000
67.40 1.00000
67.58 1.00000
67.77 1.00000
67.95 1.00000
68.14 1.00000
68.32 0.96071
68.50 0.69993
68.69 0.69466
68.87 0.88545
69.05 1.00000
69.24 1.00000
69.42 1.00000
69.60 1.00000
69.79 0.70806
69.97 0.80873
70.16 1.00000
70.34 0.84321
70.52 1.00000
70.71 1.00000
70.89 1.00000
71.07 0.97567
71.26 1.00000
71.44 1.00000
71.63 1.00000
71.81 1.00000
71.99 1.00000
72.18 1.00000
72.36 1.00000
72.54 1.00000
72.73 0.94542
72.91 0.84922
73.09 0.94057
73.28 1.00000
73.46 1.00000
73.65 1.00000
73.83 0.57936
74.01 0.74906
74.20 1.00000
74.38 1.00000
74.56 1.00000
74.75 1.00000
74.93 1.00000
75.11 1.00000
75.30 1.00000
75.48 1.00000
75.67 0.76890
75.85 1.00000
76.03 1.00000
76.22 1.00000
76.40 1.00000
76.58 1.00000
76.77 1.00000
76.95 1.00000
77.13 1.00000
77.32 1.00000
77.50 0.63862
77.69 0.65590
77.87 0.86707
78.05 1.00000
78.24 0.87872
78.42 0.71105
78.60 0.89675
78.79 0.85477
78.97 0.97318
79.15 1.00000
79.34 1.00000
79.52 1.00000
79.71 1.00000
79.89 1.00000
80.07 1.00000
80.26 1.00000
80.44 1.00000
80.62 1.00000
80.81 1.00000
80.99 1.00000
81.18 1.00000
81.36 1.00000
81.54 1.00000
81.73 1.00000
81.91 0.79202
82.09 0.99195
82.28 1.00000
82.46 0.89613
82.64 1.00000
82.83 1.00000
83.01 1.00000
83.20 1.00000
83.38 0.99050
83.56 1.00000
83.75 1.00000
83.93 1.00000
84.11 0.92858
84.30 1.00000
84.48 1.00000
84.66 1.00000
84.85 1.00000
85.03 1.00000
85.22 1.00000
85.40 1.00000
85.58 1.00000
85.77 1.00000
85.95 1.00000
86.13 1.00000
86.32 1.00000
86.50 0.66191
86.68 0.71919
86.87 0.80475
87.05 1.00000
87.24 1.00000
87.42 1.00000
87.60 1.00000
87.79 0.98596
87.97 0.92301
88.15 1.00000
88.34 1.00000
88.52 1.00000
88.70 1.00000
88.89 0.97133
89.07 0.88867
89.26 1.00000
89.44 1.00000
89.62 1.00000
89.81 1.00000
89.99 1.00000
90.17 1.00000
90.36 1.00000
90.54 1.00000
90.73 1.00000
90.91 0.92269
91.09 0.86869
91.28 0.99309
91.46 0.95055
91.64 1.00000
91.83 0.95632
92.01 1.00000
92.19 0.97322
92.38 1.00000
92.56 1.00000
92.75 1.00000
92.93 1.00000
93.11 1.00000
93.30 1.00000
93.48 1.00000
93.66 0.92862
93.85 1.00000
94.03 1.00000
94.21 1.00000
94.40 1.00000
94.58 1.00000
94.77 1.00000
94.95 1.00000
95.13 1.00000
95.32 1.00000
95.50 0.80750
95.68 0.72900
95.87 0.83586
96.05 1.00000
96.23 0.89665
96.42 0.79406
96.60 0.85764
96.79 0.71517
96.97 1.00000
97.15 1.00000
97.34 1.00000
97.52 1.00000
97.70 1.00000
97.89 1.00000
98.07 0.99887
98.25 1.00000
98.44 1.00000
98.62 1.00000
98.81 1.00000
98.99 1.00000
99.17 1.00000
99.36 1.00000
99.54 1.00000
99.72 1.00000
99.91 1.00000
100.09 1.00000
100.28 1.00000
100.46 0.86487
100.64 1.00000
100.83 0.87068
101.01 1.00000
101.19 1.00000
101.38 1.00000
101.56 1.00000
101.74 1.00000
101.93 1.00000
102.11 0.90676
102.30 1.00000
102.48 1.00000
102.66 1.00000
102.85 1.00000
103.03 1.00000
103.21 1.00000
103.40 1.00000
103.58 1.00000
103.76 1.00000
103.95 1.00000
104.13 1.00000
104.32 1.00000
104.50 0.71265
104.68 0.66544
104.87 0.91607
105.05 1.00000
105.23 1.00000
105.42 1.00000
105.60 1.00000
105.78 0.87530
105.97 0.94239
106.15 1.00000
106.34 1.00000
106.52 0.99888
106.70 0.94168
106.89 0.95700
107.07 1.00000
107.25 1.00000
107.44 1.00000
107.62 1.00000
107.80 1.00000
107.99 1.00000
108.17 1.00000
108.36 0.91444
108.54 1.00000
108.72 1.00000
108.91 1.00000
109.09 1.00000
109.27 0.98165
109.46 0.86319
109.64 0.86743
109.83 0.82535
110.01 0.78701
110.19 0.64554
110.38 0.57353
110.56 0.53810
110.74 0.42972
110.93 0.48800
111.11 0.41459
111.29 0.52666
111.48 0.51453
111.66 0.39365
111.85 0.41202
112.03 0.38183
112.21 0.38784
112.40 0.41979
112.58 0.38479
112.76 0.35702
112.95 0.93241
113.13 1.00000
113.31 1.00000
113.50 0.79904
113.68 0.82165
113.87 0.84386
114.05 0.79684
114.23 0.74798
114.42 0.76086
114.60 0.69260
114.78 0.67701
114.97 0.56313
115.15 0.69332
115.33 0.71350
115.52 0.71303
115.70 0.86175
115.89 0.81990
116.07 0.62312
116.25 0.61626
116.44 0.59450
116.62 0.63233
116.80 0.63798
116.99 0.62801
117.17 0.59111
117.35 0.62543
117.54 0.53701
117.72 1.00000
117.91 1.00000
118.09 0.86329
118.27 0.87735
118.46 1.00000
118.64 0.66427
118.82 0.68160
119.01 0.67842
119.19 0.68996
119.38 0.70460
119.56 0.68158
119.74 0.57406
119.93 0.53079
120.11 0.93976
120.29 0.73674
120.48 0.70614
120.66 0.51011
120.84 0.56789
121.03 0.61122
121.21 0.62821
121.40 0.71291
121.58 0.53123
121.76 0.51683
121.95 0.45436
122.13 0.46273
122.31 0.39735
122.50 0.71390
122.68 0.64758
122.86 0.62671
123.05 0.58273
123.23 0.52939
123.42 0.46955
123.60 0.65301
123.78 0.55666
123.97 0.50403
124.15 0.57386
124.33 0.95975
124.52 0.70015
124.70 0.38399
124.88 0.79881
125.07 0.58589
125.25 0.30820
125.44 0.30608
125.62 0.35153
125.80 0.41249
125.99 0.74193
126.17 0.61275
126.35 0.41960
126.54 0.35259
126.72 0.39901
126.90 0.37897
127.09 0.38501
127.27 0.84600
127.46 0.74833
127.64 0.57229
127.82 0.68122
128.01 0.54611
128.19 0.65942
128.37 0.70249
128.56 0.53543
128.74 0.47288
128.93 0.57145
129.11 0.38374
129.29 0.42180
129.48 0.68441
129.66 0.63284
129.84 0.60950
130.03 0.51532
130.21 0.38008
130.39 0.37598
130.58 0.36850
130.76 0.59250
130.95 0.60888
131.13 0.44906
131.31 0.45361
131.50 0.45082
131.68 0.45595
131.86 0.52678
132.05 1.00000
132.23 0.89757
132.41 0.64536
132.60 0.72742
132.78 0.72845
132.97 0.50133
133.15 0.82358
133.33 0.52858
133.52 0.56978
133.70 0.51021
133.88 0.61937
134.07 0.74628
134.25 0.71645
134.43 0.63878
134.62 0.66182
134.80 0.66555
134.99 0.42139
135.17 0.34530
135.35 0.36982
135.54 0.69032
135.72 0.70252
135.90 0.69338
136.09 0.42125
136.27 0.37836
136.45 0.37077
136.64 0.68189
136.82 0.69226
137.01 0.79167
137.19 0.68179
137.37 0.70732
137.56 0.67627
137.74 0.61193
137.92 0.62564
138.11 0.46331
138.29 0.48260
138.48 0.67485
138.66 0.64805
138.84 0.55379
139.03 0.77938
139.21 0.76448
139.39 0.79832
139.58 0.77229
139.76 0.50442
139.94 0.47384
140.13 0.50839
140.31 0.62020
140.50 0.57988
140.68 0.58023
140.86 0.50276
141.05 0.47355
141.23 0.39675
141.41 0.69177
141.60 0.83601
141.78 0.78859
141.96 0.58193
142.15 0.48428
142.33 0.62748
142.52 0.60316
142.70 0.63632
142.88 0.56349
143.07 0.56759
143.25 0.52131
143.43 0.51499
143.62 0.39024
143.80 0.70175
143.98 0.59214
144.17 0.58618
144.35 0.52048
144.54 0.48485
144.72 0.38596
144.90 0.64638
145.09 0.62594
145.27 0.53937
145.45 0.58251
145.64 0.56892
145.82 0.46450
146.00 0.50956
146.19 0.87455
146.37 0.77737
146.56 0.70061
146.74 0.66081
146.92 0.67508
147.11 0.46040
147.29 0.63232
147.47 0.64550
147.66 0.62869
147.84 0.60863
148.03 0.56765
148.21 0.43025
148.39 0.39601
148.58 0.84970
148.76 0.70083
148.94 0.57833
149.13 0.46202
149.31 0.44526
149.49 0.70373
149.68 0.77255
149.86 0.65202
150.05 0.65883
150.23 0.85783
150.41 0.47495
150.60 0.73702
150.78 1.00000
150.96 1.00000
151.15 0.97328
151.33 1.00000
151.51 1.00000
151.70 1.00000
151.88 1.00000
152.07 1.00000
152.25 1.00000
152.43 1.00000
152.62 1.00000
152.80 1.00000
152.98 1.00000
153.17 1.00000
153.35 1.00000
153.53 0.97319
153.72 0.75668
153.90 0.72932
154.09 1.00000
154.27 1.00000
154.45 0.88710
154.64 0.77059
154.82 1.00000
155.00 0.92435
155.19 1.00000
155.37 1.00000
155.55 1.00000
155.74 1.00000
155.92 1.00000
156.11 0.97025
156.29 0.90837
156.47 1.00000
156.66 1.00000
156.84 1.00000
157.02 1.00000
157.21 1.00000
157.39 1.00000
157.58 1.00000
157.76 1.00000
157.94 0.85775
158.13 1.00000
158.31 1.00000
158.49 0.95381
158.68 1.00000
158.86 1.00000
159.04 1.00000
159.23 1.00000
159.41 1.00000
159.60 1.00000
159.78 1.00000
159.96 1.00000
160.15 1.00000
160.33 0.98883
160.51 1.00000
160.70 1.00000
160.88 1.00000
161.06 1.00000
161.25 1.00000
161.43 1.00000
161.62 0.95004
161.80 1.00000
161.98 1.00000
162.17 1.00000
162.35 0.91829
162.53 0.68590
162.72 0.74926
162.90 0.85059
163.08 1.00000
163.27 1.00000
163.45 1.00000
163.64 0.94160
163.82 1.00000
164.00 0.98306
164.19 1.00000
164.37 1.00000
164.55 1.00000
164.74 1.00000
164.92 1.00000
165.10 0.97980
165.29 1.00000
165.47 1.00000
165.66 0.99062
165.84 1.00000
166.02 1.00000
166.21 1.00000
166.39 1.00000
166.57 1.00000
166.76 1.00000
166.94 0.86732
167.13 0.92188
167.31 1.00000
167.49 0.87884
167.68 1.00000
167.86 1.00000
168.04 1.00000
168.23 1.00000
168.41 0.85518
168.59 1.00000
168.78 1.00000
168.96 1.00000
169.15 1.00000
169.33 1.00000
169.51 1.00000
169.70 0.97856
169.88 1.00000
170.06 1.00000
170.25 1.00000
170.43 1.00000
170.61 1.00000
170.80 1.00000
170.98 1.00000
171.17 1.00000
171.35 1.00000
171.53 0.84756
171.72 0.79262
171.90 0.87955
172.08 1.00000
172.27 1.00000
172.45 0.76127
172.63 0.69885
172.82 0.81169
173.00 1.00000
173.19 0.85395
173.37 1.00000
173.55 1.00000
173.74 0.90218
173.92 0.88396
174.10 0.84263
174.29 1.00000
174.47 1.00000
174.65 0.97793
174.84 1.00000
175.02 1.00000
175.21 1.00000
175.39 1.00000
175.57 1.00000
175.76 1.00000
175.94 0.90658
176.12 0.86024
176.31 1.00000
176.49 1.00000
176.68 1.00000
176.86 1.00000
177.04 0.96763
177.23 0.98283
177.41 0.97107
177.59 1.00000
177.78 1.00000
177.96 1.00000
178.14 1.00000
178.33 0.99131
178.51 0.96282
178.70 1.00000
178.88 1.00000
179.06 1.00000
179.25 1.00000
179.43 0.92601
179.61 1.00000
179.80 1.00000
179.98 1.00000
180.16 1.00000
180.35 0.84608
180.53 0.80313
180.72 0.78697
180.90 0.78092
181.08 0.80595
181.27 1.00000
181.45 1.00000
181.63 1.00000
181.82 1.00000
182.00 0.96390
182.18 0.90026
182.37 1.00000
182.55 1.00000
182.74 1.00000
182.92 1.00000
183.10 0.98834
183.29 1.00000
183.47 1.00000
183.65 1.00000
183.84 1.00000
184.02 1.00000
184.20 0.99277
184.39 1.00000
184.57 1.00000
184.76 1.00000
184.94 1.00000
185.12 0.75071
185.31 1.00000
185.49 1.00000
185.67 1.00000
185.86 1.00000
186.04 1.00000
186.23 1.00000
186.41 0.88965
186.59 1.00000
186.78 1.00000
186.96 1.00000
187.14 1.00000
187.33 0.99192
187.51 1.00000
187.69 1.00000
187.88 1.00000
188.06 1.00000
188.25 1.00000
188.43 1.00000
188.61 1.00000
188.80 1.00000
188.98 1.00000
189.16 1.00000
189.35 1.00000
189.53 1.00000
189.71 0.86404
189.90 0.82914
190.08 0.65045
190.27 1.00000
190.45 1.00000
190.63 1.00000
190.82 0.99513
191.00 1.00000
191.18 0.94125
191.37 1.00000
191.55 1.00000
191.73 1.00000
191.92 1.00000
192.10 0.98981
192.29 1.00000
192.47 1.00000
192.65 1.00000
192.84 1.00000
193.02 1.00000
193.20 1.00000
193.39 1.00000
193.57 1.00000
193.75 0.98206
193.94 0.97980
194.12 0.90576
194.31 1.00000
194.49 0.94575
194.67 1.00000
194.86 1.00000
195.04 0.96685
195.22 1.00000
195.41 1.00000
195.59 1.00000
195.78 1.00000
195.96 1.00000
196.14 1.00000
196.33 0.81940
196.51 0.98654
196.69 0.98406
196.88 1.00000
197.06 1.00000
197.24 1.00000
197.43 1.00000
197.61 1.00000
197.80 1.00000
197.98 1.00000
198.16 1.00000
198.35 1.00000
198.53 1.00000
198.71 0.67980
198.90 0.83882
199.08 0.78646
199.26 1.00000
199.45 1.00000
199.63 1.00000
199.82 0.97590
200.00 1.00000
200.18 0.82794
200.37 1.00000
200.55 1.00000
200.73 1.00000
200.92 1.00000
201.10 0.90601
201.28 1.00000
201.47 1.00000
201.65 1.00000
201.84 1.00000
202.02 1.00000
202.20 1.00000
202.39 1.00000
202.57 1.00000
202.75 1.00000
202.94 0.86758
203.12 0.87372
203.30 0.81854
203.49 1.00000
203.67 1.00000
203.86 0.85037
204.04 1.00000
204.22 1.00000
204.41 0.74573
204.59 0.99367
204.77 1.00000
204.96 1.00000
205.14 1.00000
205.33 1.00000
205.51 1.00000
205.69 1.00000
205.88 1.00000
206.06 1.00000
206.24 1.00000
206.43 1.00000
206.61 1.00000
206.79 1.00000
206.98 1.00000
207.16 1.00000
207.35 1.00000
207.53 0.91190
207.71 0.75802
207.90 0.67977
208.08 0.58678
208.26 1.00000
208.45 0.87489
208.63 0.75590
208.81 0.89692
209.00 1.00000
209.18 0.88114
209.37 1.00000
209.55 1.00000
209.73 1.00000
209.92 0.91740
210.10 0.93546
210.28 1.00000
210.47 1.00000
210.65 1.00000
210.83 1.00000
211.02 1.00000
211.20 1.00000
211.39 1.00000
211.57 1.00000
211.75 0.89862
211.94 1.00000
212.12 0.84674
212.30 0.78569
212.49 1.00000
212.67 1.00000
212.85 0.99561
213.04 1.00000
213.22 1.00000
213.41 0.89214
213.59 0.94990
213.77 1.00000
213.96 1.00000
214.14 0.97308
214.32 0.85531
214.51 1.00000
214.69 1.00000
214.88 1.00000
215.06 1.00000
215.24 1.00000
215.43 0.94580
215.61 1.00000
215.79 1.00000
215.98 1.00000
216.16 1.00000
216.34 1.00000
216.53 1.00000
216.71 0.86128
216.90 1.00000
217.08 0.57866
217.26 1.00000
217.45 1.00000
217.63 1.00000
217.81 0.81992
218.00 1.00000
218.18 0.89347
218.36 1.00000
218.55 1.00000
218.73 1.00000
218.92 0.85442
219.10 0.92409
219.28 1.00000
219.47 1.00000
219.65 1.00000
219.83 1.00000
220.02 1.00000
220.20 1.00000
220.38 1.00000
220.57 1.00000
220.75 1.00000
220.94 0.92015
221.12 0.83378
221.30 0.98295
221.49 1.00000
221.67 0.78870
221.85 0.73180
222.04 0.81421
222.22 0.80432
222.40 0.64274
222.59 0.68922
222.77 0.50753
222.96 0.44926
223.14 0.40323
223.32 0.46388
223.51 0.50656
223.69 0.43364
223.87 0.38607
224.06 0.25147
224.24 0.21759
224.43 0.22962
224.61 0.20423
224.79 0.22138
224.98 0.18123
225.16 0.13892
225.34 0.08903
225.53 0.06181
225.71 0.07022
225.89 0.06059
226.08 0.04465
226.26 0.02600
226.45 0.02028
226.63 0.01744
226.81 0.01425
227.00 0.00968
227.18 0.00623
227.36 0.00488
227.55 0.00363
227.73 0.00270
227.91 0.00250
228.10 0.00245
228.28 0.00206
228.47 0.00193
228.65 0.00196
228.83 0.00160
229.02 0.00144
229.20 0.00156
229.38 0.00158
229.57 0.00140
229.75 0.00110
229.93 0.00117
230.12 0.00120
230.30 0.00081
230.49 0.00089
230.67 0.00069
230.85 0.00065
231.04 0.00067
231.22 0.00055
231.40 0.00044
231.59 0.00039
231.77 0.00026
231.95 0.00016
232.14 0.00009
232.32 0.00000
232.51 0.00000
232.69 0.00000
232.87 0.00000
233.06 0.00000
233.24 0.00000
233.42 0.00000
233.61 0.00000
233.79 0.00000
233.98 0.00000
234.16 0.00000
234.34 0.00000
234.53 0.00000
234.71 0.00000
234.89 0.00000
234.89 -0.00000
234.71 -0.00000
234.53 -0.00000
234.34 -0.00000
234.16 -0.00000
233.98 -0.00000
233.79 -0.00000
233.61 -0.00000
233.42 -0.00000
233.24 -0.00000
233.06 -0.00000
232.87 -0.00000
232.69 -0.00000
232.51 -0.00000
232.32 -0.00000
232.14 -0.00009
231.95 -0.00016
231.77 -0.00026
231.59 -0.00039
231.40 -0.00044
231.22 -0.00055
231.04 -0.00067
230.85 -0.00065
230.67 -0.00069
230.49 -0.00089
230.30 -0.00081
230.12 -0.00120
229.93 -0.00117
229.75 -0.00110
229.57 -0.00140
229.38 -0.00158
229.20 -0.00156
229.02 -0.00144
228.83 -0.00160
228.65 -0.00196
228.47 -0.00193
228.28 -0.00206
228.10 -0.00245
227.91 -0.00250
227.73 -0.00270
227.55 -0.00363
227.36 -0.00488
227.18 -0.00623
227.00 -0.00968
226.81 -0.01425
226.63 -0.01744
226.45 -0.02028
226.26 -0.02600
226.08 -0.04465
225.89 -0.06059
225.71 -0.07022
225.53 -0.06181
225.34 -0.08903
225.16 -0.13892
224.98 -0.18123
224.79 -0.22138
224.61 -0.20423
224.43 -0.22962
224.24 -0.21759
224.06 -0.25147
223.87 -0.38607
223.69 -0.43364
223.51 -0.50656
223.32 -0.46388
223.14 -0.40323
222.96 -0.44926
222.77 -0.50753
222.59 -0.68922
222.40 -0.64274
222.22 -0.80432
222.04 -0.81421
221.85 -0.73180
221.67 -0.78870
221.49 -1.00000
221.30 -0.98295
221.12 -0.83378
220.94 -0.92015
220.75 -1.00000
220.57 -1.00000
220.38 -1.00000
220.20 -1.00000
220.02 -1.00000
219.83 -1.00000
219.65 -1.00000
219.47 -1.00000
219.28 -1.00000
219.10 -0.92409
218.92 -0.85442
218.73 -1.00000
218.55 -1.00000
218.36 -1.00000
218.18 -0.89347
218.00 -1.00000
217.81 -0.81992
217.63 -1.00000
217.45 -1.00000
217.26 -1.00000
217.08 -0.57866
216.90 -1.00000
216.71 -0.86128
216.53 -1.00000
216.34 -1.00000
216.16 -1.00000
215.98 -1.00000
215.79 -1.00000
215.61 -1.00000
215.43 -0.94580
215.24 -1.00000
215.06 -1.00000
214.88 -1.00000
214.69 -1.00000
214.51 -1.00000
214.32 -0.85531
214.14 -0.97308
213.96 -1.00000
213.77 -1.00000
213.59 -0.94990
213.41 -0.89214
213.22 -1.00000
213.04 -1.00000
212.85 -0.99561
212.67 -1.00000
212.49 -1.00000
212.30 -0.78569
212.12 -0.84674
211.94 -1.00000
211.75 -0.89862
211.57 -1.00000
211.39 -1.00000
211.20 -1.00000
211.02 -1.00000
210.83 -1.00000
210.65 -1.00000
210.47 -1.00000
210.28 -1.00000
210.10 -0.93546
209.92 -0.91740
209.73 -1.00000
209.55 -1.00000
209.37 -1.00000
209.18 -0.88114
209.00 -1.00000
208.81 -0.89692
208.63 -0.75590
208.45 -0.87489
208.26 -1.00000
208.08 -0.58678
207.90 -0.67977
207.71 -0.75802
207.53 -0.91190
207.35 -1.00000
207.16 -1.00000
206.98 -1.00000
206.79 -1.00000
206.61 -1.00000
206.43 -1.00000
206.24 -1.00000
206.06 -1.00000
205.88 -1.00000
205.69 -1.00000
205.51 -1.00000
205.33 -1.00000
205.14 -1.00000
204.96 -1.00000
204.77 -1.00000
204.59 -0.99367
204.41 -0.74573
204.22 -1.00000
204.04 -1.00000
203.86 -0.85037
203.67 -1.00000
203.49 -1.00000
203.30 -0.81854
203.12 -0.87372
202.94 -0.86758
202.75 -1.00000
202.57 -1.00000
202.39 -1.00000
202.20 -1.00000
202.02 -1.00000
201.84 -1.00000
201.65 -1.00000
201.47 -1.00000
201.28 -1.00000
201.10 -0.90601
200.92 -1.00000
200.73 -1.00000
200.55 -1.00000
200.37 -1.00000
200.18 -0.82794
200.00 -1.00000
199.82 -0.97590
199.63 -1.00000
199.45 -1.00000
199.26 -1.00000
199.08 -0.78646
198.90 -0.83882
198.71 -0.67980
198.53 -1.00000
198.35 -1.00000
198.16 -1.00000
197.98 -1.00000
197.80 -1.00000
197.61 -1.00000
197.43 -1.00000
197.24 -1.00000
197.06 -1.00000
196.88 -1.00000
196.69 -0.98406
196.51 -0.98654
196.33 -0.81940
196.14 -1.00000
195.96 -1.00000
195.78 -1.00000
195.59 -1.00000
195.41 -1.00000
195.22 -1.00000
195.04 -0.96685
194.86 -1.00000
194.67 -1.00000
194.49 -0.94575
194.31 -1.00000
194.12 -0.90576
193.94 -0.97980
193.75 -0.98206
193.57 -1.00000
193.39 -1.00000
193.20 -1.00000
193.02 -1.00000
192.84 -1.00000
192.65 -1.00000
192.47 -1.00000
192.29 -1.00000
192.10 -0.98981
191.92 -1.00000
191.73 -1.00000
191.55 -1.00000
191.37 -1.00000
191.18 -0.94125
191.00 -1.00000
190.82 -0.99513
190.63 -1.00000
190.45 -1.00000
190.27 -1.00000
190.08 -0.65045
189.90 -0.82914
189.71 -0.86404
189.53 -1.00000
189.35 -1.00000
189.16 -1.00000
188.98 -1.00000
188.80 -1.00000
188.61 -1.00000
188.43 -1.00000
188.25 -1.00000
188.06 -1.00000
187.88 -1.00000
187.69 -1.00000
187.51 -1.00000
187.33 -0.99192
187.14 -1.00000
186.96 -1.00000
186.78 -1.00000
186.59 -1.00000
186.41 -0.88965
186.23 -1.00000
186.04 -1.00000
185.86 -1.00000
185.67 -1.00000
185.49 -1.00000
185.31 -1.00000
185.12 -0.75071
184.94 -1.00000
184.76 -1.00000
184.57 -1.00000
184.39 -1.00000
184.20 -0.99277
184.02 -1.00000
183.84 -1.00000
183.65 -1.00000
183.47 -1.00000
183.29 -1.00000
183.10 -0.98834
182.92 -1.00000
182.74 -1.00000
182.55 -1.00000
182.37 -1.00000
182.18 -0.90026
182.00 -0.96390
181.82 -1.00000
181.63 -1.00000
181.45 -1.00000
181.27 -1.00000
181.08 -0.80595
180.90 -0.78092
180.72 -0.78697
180.53 -0.80313
180.35 -0.84608
180.16 -1.00000
179.98 -1.00000
179.80 -1.00000
179.61 -1.00000
179.43 -0.92601
179.25 -1.00000
179.06 -1.00000
178.88 -1.00000
178.70 -1.00000
178.51 -0.96282
178.33 -0.99131
178.14 -1.00000
177.96 -1.00000
177.78 -1.00000
177.59 -1.00000
177.41 -0.97107
177.23 -0.98283
177.04 -0.96763
176.86 -1.00000
176.68 -1.00000
176.49 -1.00000
176.31 -1.00000
176.12 -0.86024
175.94 -0.90658
175.76 -1.00000
175.57 -1.00000
175.39 -1.00000
175.21 -1.00000
175.02 -1.00000
174.84 -1.00000
174.65 -0.97793
174.47 -1.00000
174.29 -1.00000
174.10 -0.84263
173.92 -0.88396
173.74 -0.90218
173.55 -1.00000
173.37 -1.00000
173.19 -0.85395
173.00 -1.00000
172.82 -0.81169
172.63 -0.69885
172.45 -0.76127
172.27 -1.00000
172.08 -1.00000
171.90 -0.87955
171.72 -0.79262
171.53 -0.84756
171.35 -1.00000
171.17 -1.00000
170.98 -1.00000
170.80 -1.00000
170.61 -1.00000
170.43 -1.00000
170.25 -1.00000
170.06 -1.00000
169.88 -1.00000
169.70 -0.97856
169.51 -1.00000
169.33 -1.00000
169.15 -1.00000
168.96 -1.00000
168.78 -1.00000
168.59 -1.00000
168.41 -0.85518
168.23 -1.00000
168.04 -1.00000
167.86 -1.00000
167.68 -1.00000
167.49 -0.87884
167.31 -1.00000
167.13 -0.92188
166.94 -0.86732
166.76 -1.00000
166.57 -1.00000
166.39 -1.00000
166.21 -1.00000
166.02 -1.00000
165.84 -1.00000
165.66 -0.99062
165.47 -1.00000
165.29 -1.00000
165.10 -0.97980
164.92 -1.00000
164.74 -1.00000
164.55 -1.00000
164.37 -1.00000
164.19 -1.00000
164.00 -0.98306
163.82 -1.00000
163.64 -0.94160
163.45 -1.00000
163.27 -1.00000
163.08 -1.00000
162.90 -0.85059
162.72 -0.74926
162.53 -0.68590
162.35 -0.91829
162.17 -1.00000
161.98 -1.00000
161.80 -1.00000
161.62 -0.95004
161.43 -1.00000
161.25 -1.00000
161.06 -1.00000
160.88 -1.00000
160.70 -1.00000
160.51 -1.00000
160.33 -0.98883
160.15 -1.00000
159.96 -1.00000
159.78 -1.00000
159.60 -1.00000
159.41 -1.00000
159.23 -1.00000
159.04 -1.00000
158.86 -1.00000
158.68 -1.00000
158.49 -0.95381
158.31 -1.00000
158.13 -1.00000
157.94 -0.85775
157.76 -1.00000
157.58 -1.00000
157.39 -1.00000
157.21 -1.00000
157.02 -1.00000
156.84 -1.00000
156.66 -1.00000
156.47 -1.00000
156.29 -0.90837
156.11 -0.97025
155.92 -1.00000
155.74 -1.00000
155.55 -1.00000
155.37 -1.00000
155.19 -1.00000
155.00 -0.92435
154.82 -1.00000
154.64 -0.77059
154.45 -0.88710
154.27 -1.00000
154.09 -1.00000
153.90 -0.72932
153.72 -0.75668
153.53 -0.97319
153.35 -1.00000
153.17 -1.00000
152.98 -1.00000
152.80 -1.00000
152.62 -1.00000
152.43 -1.00000
152.25 -1.00000
152.07 -1.00000
151.88 -1.00000
151.70 -1.00000
151.51 -1.00000
151.33 -1.00000
151.15 -0.97328
150.96 -1.00000
150.78 -1.00000
150.60 -0.73702
150.41 -0.47495
150.23 -0.85783
150.05 -0.65883
149.86 -0.65202
149.68 -0.77255
149.49 -0.70373
149.31 -0.44526
149.13 -0.46202
148.94 -0.57833
148.76 -0.70083
148.58 -0.84970
148.39 -0.39601
148.21 -0.43025
148.03 -0.56765
147.84 -0.60863
147.66 -0.62869
147.47 -0.64550
147.29 -0.63232
147.11 -0.46040
146.92 -0.67508
146.74 -0.66081
146.56 -0.70061
146.37 -0.77737
146.19 -0.87455
146.00 -0.50956
145.82 -0.46450
145.64 -0.56892
145.45 -0.58251
145.27 -0.53937
145.09 -0.62594
144.90 -0.64638
144.72 -0.38596
144.54 -0.48485
144.35 -0.52048
144.17 -0.58618
143.98 -0.59214
143.80 -0.70175
143.62 -0.39024
143.43 -0.51499
143.25 -0.52131
143.07 -0.56759
142.88 -0.56349
142.70 -0.63632
142.52 -0.60316
142.33 -0.62748
142.15 -0.48428
141.96 -0.58193
141.78 -0.78859
141.60 -0.83601
141.41 -0.69177
141.23 -0.39675
141.05 -0.47355
140.86 -0.50276
140.68 -0.58023
140.50 -0.57988
140.31 -0.62020
140.13 -0.50839
139.94 -0.47384
139.76 -0.50442
139.58 -0.77229
139.39 -0.79832
139.21 -0.76448
139.03 -0.77938
138.84 -0.55379
138.66 -0.64805
138.48 -0.67485
138.29 -0.48260
138.11 -0.46331
137.92 -0.62564
137.74 -0.61193
137.56 -0.67627
137.37 -0.70732
137.19 -0.68179
137.01 -0.79167
136.82 -0.69226
136.64 -0.68189
136.45 -0.37077
136.27 -0.37836
136.09 -0.42125
135.90 -0.69338
135.72 -0.70252
135.54 -0.69032
135.35 -0.36982
135.17 -0.34530
134.99 -0.42139
134.80 -0.66555
134.62 -0.66182
134.43 -0.63878
134.25 -0.71645
134.07 -0.74628
133.88 -0.61937
133.70 -0.51021
133.52 -0.56978
133.33 -0.52858
133.15 -0.82358
132.97 -0.50133
132.78 -0.72845
132.60 -0.72742
132.41 -0.64536
132.23 -0.89757
132.05 -1.00000
131.86 -0.52678
131.68 -0.45595
131.50 -0.45082
131.31 -0.45361
131.13 -0.44906
130.95 -0.60888
130.76 -0.59250
130.58 -0.36850
130.39 -0.37598
130.21 -0.38008
130.03 -0.51532
129.84 -0.60950
129.66 -0.63284
129.48 -0.68441
129.29 -0.42180
129.11 -0.38374
128.93 -0.57145
128.74 -0.47288
128.56 -0.53543
128.37 -0.70249
128.19 -0.65942
128.01 -0.54611
127.82 -0.68122
127.64 -0.57229
127.46 -0.74833
127.27 -0.84600
127.09 -0.38501
126.90 -0.37897
126.72 -0.39901
126.54 -0.35259
126.35 -0.41960
126.17 -0.61275
125.99 -0.74193
125.80 -0.41249
125.62 -0.35153
125.44 -0.30608
125.25 -0.30820
125.07 -0.58589
124.88 -0.79881
124.70 -0.38399
124.52 -0.70015
124.33 -0.95975
124.15 -0.57386
123.97 -0.50403
123.78 -0.55666
123.60 -0.65301
123.42 -0.46955
123.23 -0.52939
123.05 -0.58273
122.86 -0.62671
122.68 -0.64758
122.50 -0.71390
122.31 -0.39735
122.13 -0.46273
121.95 -0.45436
121.76 -0.51683
121.58 -0.53123
121.40 -0.71291
121.21 -0.62821
121.03 -0.61122
120.84 -0.56789
120.66 -0.51011
120.48 -0.70614
120.29 -0.73674
120.11 -0.93976
119.93 -0.53079
119.74 -0.57406
119.56 -0.68158
119.38 -0.70460
119.19 -0.68996
119.01 -0.67842
118.82 -0.68160
118.64 -0.66427
118.46 -1.00000
118.27 -0.87735
118.09 -0.86329
117.91 -1.00000
117.72 -1.00000
117.54 -0.53701
117.35 -0.62543
117.17 -0.59111
116.99 -0.62801
116.80 -0.63798
116.62 -0.63233
116.44 -0.59450
116.25 -0.61626
116.07 -0.62312
115.89 -0.81990
115.70 -0.86175
115.52 -0.71303
115.33 -0.71350
115.15 -0.69332
114.97 -0.56313
114.78 -0.67701
114.60 -0.69260
114.42 -0.76086
114.23 -0.74798
114.05 -0.79684
113.87 -0.84386
113.68 -0.82165
113.50 -0.79904
113.31 -1.00000
113.13 -1.00000
112.95 -0.93241
112.76 -0.35702
112.58 -0.38479
112.40 -0.41979
112.21 -0.38784
112.03 -0.38183
111.85 -0.41202
111.66 -0.39365
111.48 -0.51453
111.29 -0.52666
111.11 -0.41459
110.93 -0.48800
110.74 -0.42972
110.56 -0.53810
110.38 -0.57353
110.19 -0.64554
110.01 -0.78701
109.83 -0.82535
109.64 -0.86743
109.46 -0.86319
109.27 -0.98165
109.09 -1.00000
108.91 -1.00000
108.72 -1.00000
108.54 -1.00000
108.36 -0.91444
108.17 -1.00000
107.99 -1.00000
107.80 -1.00000
107.62 -1.00000
107.44 -1.00000
107.25 -1.00000
107.07 -1.00000
106.89 -0.95700
106.70 -0.94168
106.52 -0.99888
106.34 -1.00000
106.15 -1.00000
105.97 -0.94239
105.78 -0.87530
105.60 -1.00000
105.42 -1.00000
105.23 -1.00000
105.05 -1.00000
104.87 -0.91607
104.68 -0.66544
104.50 -0.71265
104.32 -1.00000
104.13 -1.00000
103.95 -1.00000
103.76 -1.00000
103.58 -1.00000
103.40 -1.00000
103.21 -1.00000
103.03 -1.00000
102.85 -1.00000
102.66 -1.00000
102.48 -1.00000
102.30 -1.00000
102.11 -0.90676
101.93 -1.00000
101.74 -1.00000
101.56 -1.00000
101.38 -1.00000
101.19 -1.00000
101.01 -1.00000
100.83 -0.87068
100.64 -1.00000
100.46 -0.86487
100.28 -1.00000
100.09 -1.00000
99.91 -1.00000
99.72 -1.00000
99.54 -1.00000
99.36 -1.00000
99.17 -1.00000
98.99 -1.00000
98.81 -1.00000
98.62 -1.00000
98.44 -1.00000
98.25 -1.00000
98.07 -0.99887
97.89 -1.00000
97.70 -1.00000
97.52 -1.00000
97.34 -1.00000
97.15 -1.00000
96.97 -1.00000
96.79 -0.71517
96.60 -0.85764
96.42 -0.79406
96.23 -0.89665
96.05 -1.00000
95.87 -0.83586
95.68 -0.72900
95.50 -0.80750
95.32 -1.00000
95.13 -1.00000
94.95 -1.00000
94.77 -1.00000
94.58 -1.00000
94.40 -1.00000
94.21 -1.00000
94.03 -1.00000
93.85 -1.00000
93.66 -0.92862
93.48 -1.00000
93.30 -1.00000
93.11 -1.00000
92.93 -1.00000
92.75 -1.00000
92.56 -1.00000
92.38 -1.00000
92.19 -0.97322
92.01 -1.00000
91.83 -0.95632
91.64 -1.00000
91.46 -0.95055
91.28 -0.99309
91.09 -0.86869
90.91 -0.92269
90.73 -1.00000
90.54 -1.00000
90.36 -1.00000
90.17 -1.00000
89.99 -1.00000
89.81 -1.00000
89.62 -1.00000
89.44 -1.00000
89.26 -1.00000
89.07 -0.88867
88.89 -0.97133
88.70 -1.00000
88.52 -1.00000
88.34 -1.00000
88.15 -1.00000
87.97 -0.92301
87.79 -0.98596
87.60 -1.00000
87.42 -1.00000
87.24 -1.00000
87.05 -1.00000
86.87 -0.80475
86.68 -0.71919
86.50 -0.66191
86.32 -1.00000
86.13 -1.00000
85.95 -1.00000
85.77 -1.00000
85.58 -1.00000
85.40 -1.00000
85.22 -1.00000
85.03 -1.00000
84.85 -1.00000
84.66 -1.00000
84.48 -1.00000
84.30 -1.00000
84.11 -0.92858
83.93 -1.00000
83.75 -1.00000
83.56 -1.00000
83.38 -0.99050
83.20 -1.00000
83.01 -1.00000
82.83 -1.00000
82.64 -1.00000
82.46 -0.89613
82.28 -1.00000
82.09 -0.99195
81.91 -0.79202
81.73 -1.00000
81.54 -1.00000
81.36 -1.00000
81.18 -1.00000
80.99 -1.00000
80.81 -1.00000
80.62 -1.00000
80.44 -1.00000
80.26 -1.00000
80.07 -1.00000
79.89 -1.00000
79.71 -1.00000
79.52 -1.00000
79.34 -1.00000
79.15 -1.00000
78.97 -0.97318
78.79 -0.85477
78.60 -0.89675
78.42 -0.71105
78.24 -0.87872
78.05 -1.00000
77.87 -0.86707
77.69 -0.65590
77.50 -0.63862
77.32 -1.00000
77.13 -1.00000
76.95 -1.00000
76.77 -1.00000
76.58 -1.00000
76.40 -1.00000
76.22 -1.00000
76.03 -1.00000
75.85 -1.00000
75.67 -0.76890
75.48 -1.00000
75.30 -1.00000
75.11 -1.00000
74.93 -1.00000
74.75 -1.00000
74.56 -1.00000
74.38 -1.00000
74.20 -1.00000
74.01 -0.74906
73.83 -0.57936
73.65 -1.00000
73.46 -1.00000
73.28 -1.00000
73.09 -0.94057
72.91 -0.84922
72.73 -0.94542
72.54 -1.00000
72.36 -1.00000
72.18 -1.00000
71.99 -1.00000
71.81 -1.00000
71.63 -1.00000
71.44 -1.00000
71.26 -1.00000
71.07 -0.97567
70.89 -1.00000
70.71 -1.00000
70.52 -1.00000
70.34 -0.84321
70.16 -1.00000
69.97 -0.80873
69.79 -0.70806
69.60 -1.00000
69.42 -1.00000
69.24 -1.00000
69.05 -1.00000
68.87 -0.88545
68.69 -0.69466
68.50 -0.69993
68.32 -0.96071
68.14 -1.00000
67.95 -1.00000
67.77 -1.00000
67.58 -1.00000
67.40 -1.00000
67.22 -1.00000
67.03 -1.00000
66.85 -1.00000
66.67 -1.00000
66.48 -1.00000
66.30 -0.99318
66.12 -1.00000
65.93 -0.84584
65.75 -1.00000
65.56 -1.00000
65.38 -0.95326
65.20 -0.98316
65.01 -1.00000
64.83 -0.99592
64.65 -1.00000
64.46 -1.00000
64.28 -0.88363
64.10 -0.77604
63.91 -0.86807
63.73 -1.00000
63.54 -1.00000
63.36 -1.00000
63.18 -1.00000
62.99 -1.00000
62.81 -1.00000
62.63 -1.00000
62.44 -1.00000
62.26 -1.00000
62.08 -0.97161
61.89 -1.00000
61.71 -1.00000
61.52 -1.00000
61.34 -1.00000
61.16 -1.00000
60.97 -0.97475
60.79 -0.83685
60.61 -0.98936
60.42 -1.00000
60.24 -1.00000
60.05 -1.00000
59.87 -0.65994
59.69 -0.73203
59.50 -0.69230
59.32 -1.00000
59.14 -1.00000
58.95 -1.00000
58.77 -1.00000
58.59 -1.00000
58.40 -1.00000
58.22 -1.00000
58.03 -1.00000
57.85 -1.00000
57.67 -1.00000
57.48 -1.00000
57.30 -1.00000
57.12 -1.00000
56.93 -0.91499
56.75 -1.00000
56.57 -0.99002
56.38 -0.40116
56.20 -0.66822
56.01 -0.47322
55.83 -0.48942
55.65 -0.54337
55.46 -0.44213
55.28 -0.53553
55.10 -0.43304
54.91 -0.40622
54.73 -0.44819
54.55 -0.43517
54.36 -0.64499
54.18 -0.37469
53.99 -0.42085
53.81 -0.49476
53.63 -0.42938
53.44 -0.45538
53.26 -0.51959
53.08 -0.46856
52.89 -0.42311
52.71 -0.38940
52.53 -0.37407
52.34 -0.53900
52.16 -0.49906
51.97 -0.62480
51.79 -0.33054
51.61 -0.33294
51.42 -0.36656
51.24 -0.30021
51.06 -0.41201
50.87 -0.58791
50.69 -0.31735
50.50 -0.30275
50.32 -0.26189
50.14 -0.32844
49.95 -0.46722
49.77 -0.49817
49.59 -0.67255
49.40 -0.41914
49.22 -0.32459
49.04 -0.50892
48.85 -0.46512
48.67 -0.47903
48.48 -0.55358
48.30 -0.41133
48.12 -0.52196
47.93 -0.51064
47.75 -0.55369
47.57 -0.66599
47.38 -0.59484
47.20 -0.32972
47.02 -0.33498
46.83 -0.31407
46.65 -0.25425
46.46 -0.44747
46.28 -0.49826
46.10 -0.58431
45.91 -0.46230
45.73 -0.51344
45.55 -0.42633
45.36 -0.41385
45.18 -0.42753
45.00 -0.70366
44.81 -0.38530
44.63 -0.49230
44.44 -0.63832
44.26 -0.44602
44.08 -0.43592
43.89 -0.47232
43.71 -0.54885
43.53 -0.47590
43.34 -0.57848
43.16 -0.53709
42.98 -0.51850
42.79 -0.48440
42.61 -0.63369
42.42 -0.24598
42.24 -0.33310
42.06 -0.31525
41.87 -0.40443
41.69 -0.47150
41.51 -0.54259
41.32 -0.81218
41.14 -0.31523
40.95 -0.27770
40.77 -0.30986
40.59 -0.41653
40.40 -0.45431
40.22 -0.58428
40.04 -0.34039
39.85 -0.40578
39.67 -0.39324
39.49 -0.51530
39.30 -0.53442
39.12 -0.54325
38.93 -0.57258
38.75 -0.40643
38.57 -0.45741
38.38 -0.47696
38.20 -0.55903
38.02 -0.47495
37.83 -0.59114
37.65 -0.25691
37.47 -0.33686
37.28 -0.32159
37.10 -0.35380
36.91 -0.47605
36.73 -0.71266
36.55 -0.38716
36.36 -0.31087
36.18 -0.27082
36.00 -0.31383
35.81 -0.36915
35.63 -0.45744
35.45 -0.63622
35.26 -0.31345
35.08 -0.41479
34.89 -0.39304
34.71 -0.44240
34.53 -0.49967
34.34 -0.53951
34.16 -0.40968
33.98 -0.50803
33.79 -0.48686
33.61 -0.52670
33.43 -0.53048
33.24 -0.50938
33.06 -0.70017
32.87 -0.32999
32.69 -0.33123
32.51 -0.30355
32.32 -0.28368
32.14 -0.35935
31.96 -0.59387
31.77 -0.31764
31.59 -0.30376
31.40 -0.26791
31.22 -0.23318
31.04 -0.49740
30.85 -0.51002
30.67 -0.62784
30.49 -0.47828
30.30 -0.92615
30.12 -0.50168
29.94 -0.49730
29.75 -0.53390
29.57 -0.54759
29.38 -0.44107
29.20 -0.48672
29.02 -0.49886
28.83 -0.44409
28.65 -0.50443
28.47 -0.66507
28.28 -0.37516
28.10 -0.33457
27.92 -0.32785
27.73 -0.39946
27.55 -0.46455
27.36 -0.53017
27.18 -0.60704
27.00 -0.31804
26.81 -0.27761
26.63 -0.23915
26.45 -0.33358
26.26 -0.55029
26.08 -0.64440
25.90 -0.40158
25.71 -0.53484
25.53 -0.40479
25.34 -0.50027
25.16 -0.49763
24.98 -0.49152
24.79 -0.57282
24.61 -0.42232
24.43 -0.88212
24.24 -1.00000
24.06 -0.55283
23.88 -0.47129
23.69 -0.62992
23.51 -0.26666
23.32 -0.33308
23.14 -0.31609
22.96 -0.25393
22.77 -0.32758
22.59 -0.44902
22.41 -0.59530
22.22 -0.31325
22.04 -0.28019
21.85 -0.35011
21.67 -0.47034
21.49 -0.54278
21.30 -0.72312
21.12 -0.37389
20.94 -0.53548
20.75 -0.31444
20.57 -0.42263
20.39 -0.55210
20.20 -0.62007
20.02 -0.59667
19.83 -0.41015
19.65 -0.44068
19.47 -0.44387
19.28 -0.49673
19.10 -0.63221
18.92 -0.59969
18.73 -0.24878
18.55 -0.33324
18.37 -0.31808
18.18 -0.27358
18.00 -0.34698
17.81 -0.59623
17.63 -0.31660
17.45 -0.31116
17.26 -0.27039
17.08 -0.22879
16.90 -0.30060
16.71 -0.38229
16.53 -0.52169
16.35 -0.27190
16.16 -0.40862
15.98 -0.32733
15.79 -0.32882
15.61 -0.29337
15.43 -0.40424
15.24 -0.30420
15.06 -0.31145
14.88 -0.30671
14.69 -0.30518
14.51 -0.32529
14.33 -0.36397
14.14 -0.52914
13.96 -0.33187
13.77 -0.33235
13.59 -0.30606
13.41 -0.28176
13.22 -0.35768
13.04 -0.59640
12.86 -0.31664
12.67 -0.30195
12.49 -0.26795
12.30 -0.22835
12.12 -0.33825
11.94 -0.41579
11.75 -0.52308
11.57 -0.40887
11.39 -0.27493
11.20 -0.32658
11.02 -0.32798
10.84 -0.29401
10.65 -0.40449
10.47 -0.29651
10.28 -0.31124
10.10 -0.29278
9.92 -0.30403
9.73 -0.32584
9.55 -0.53047
9.37 -0.45721
9.18 -0.33001
9.00 -0.33347
8.82 -0.25114
8.63 -0.32475
8.45 -0.41194
8.26 -0.59561
8.08 -0.31743
7.90 -0.27751
7.71 -0.23990
7.53 -0.24399
7.35 -0.35080
7.16 -0.51996
6.98 -0.37462
6.80 -0.40762
6.61 -0.27076
6.43 -0.32861
6.24 -0.32438
6.06 -0.29333
5.88 -0.40678
5.69 -0.30829
5.51 -0.31304
5.33 -0.30415
5.14 -0.30073
4.96 -0.32687
4.78 -0.52891
4.59 -0.25039
4.41 -0.33202
4.22 -0.31467
4.04 -0.25130
3.86 -0.32588
3.67 -0.44733
3.49 -0.59530
3.31 -0.31422
3.12 -0.27790
2.94 -0.23049
2.75 -0.29003
2.57 -0.38140
2.39 -0.52219
2.20 -0.15932
2.02 -0.40789
1.84 -0.31624
1.65 -0.32675
1.47 -0.31343
1.29 -0.40441
1.10 -0.38636
0.92 -0.30957
0.73 -0.30885
0.55 -0.30311
0.37 -0.30914
0.18 -0.33140
0.00 -0.53235


==> track3.dat <==
t top bottom db
0.00 0.00068 -0.00068 -24.00
0.18 0.70135 -0.70135 -3.08
0.36 0.42566 -0.42566 -7.42
0.54 0.40846 -0.40846 -7.78
0.73 0.37853 -0.37853 -8.44
0.91 0.38338 -0.38338 -8.33
1.09 0.38988 -0.38988 -8.18
1.27 0.37493 -0.37493 -8.52
1.45 0.50192 -0.50192 -5.99
1.63 0.38935 -0.38935 -8.19
1.82 0.41510 -0.41510 -7.64
2.00 0.40384 -0.40384 -7.88
2.18 0.48960 -0.48960 -6.20
2.36 0.26483 -0.26483 -11.54
2.54 0.66049 -0.66049 -3.60
2.72 0.49034 -0.49034 -6.19
2.90 0.37767 -0.37767 -8.46
3.09 0.27737 -0.27737 -11.14
3.27 0.33058 -0.33058 -9.61
3.45 0.37339 -0.37339 -8.56
3.63 0.39321 -0.39321 -8.11
3.81 0.75412 -0.75412 -2.45
3.99 0.44211 -0.44211 -7.09
4.18 0.34709 -0.34709 -9.19
4.36 0.39333 -0.39333 -8.10
4.54 0.41566 -0.41566 -7.63
4.72 0.33779 -0.33779 -9.43
4.90 0.69603 -0.69603 -3.15
5.08 0.46344 -0.46344 -6.68
5.26 0.42085 -0.42085 -7.52
5.45 0.37874 -0.37874 -8.43
5.63 0.38464 -0.38464 -8.30
5.81 0.39220 -0.39220 -8.13
5.99 0.37487 -0.37487 -8.52
6.17 0.50055 -0.50055 -6.01
6.35 0.39035 -0.39035 -8.17
6.54 0.40465 -0.40465 -7.86
6.72 0.41622 -0.41622 -7.61
6.90 0.48797 -0.48797 -6.23
7.08 0.37860 -0.37860 -8.44
7.26 0.65752 -0.65752 -3.64
7.44 0.48971 -0.48971 -6.20
7.63 0.39922 -0.39922 -7.98
7.81 0.27880 -0.27880 -11.09
7.99 0.32809 -0.32809 -9.68
8.17 0.37307 -0.37307 -8.56
8.35 0.39289 -0.39289 -8.11
8.53 0.75552 -0.75552 -2.44
8.71 0.43982 -0.43982 -7.13
8.90 0.34795 -0.34795 -9.17
9.08 0.38960 -0.38960 -8.19
9.26 0.41571 -0.41571 -7.62
9.44 0.40707 -0.40707 -7.81
9.62 0.69836 -0.69836 -3.12
9.80 0.46601 -0.46601 -6.63
9.99 0.42113 -0.42113 -7.51
10.17 0.37872 -0.37872 -8.43
10.35 0.38339 -0.38339 -8.33
10.53 0.39038 -0.39038 -8.17
10.71 0.37347 -0.37347 -8.55
10.89 0.50142 -0.50142 -6.00
11.07 0.39017 -0.39017 -8.17
11.26 0.40607 -0.40607 -7.83
11.44 0.41433 -0.41433 -7.65
11.62 0.48978 -0.48978 -6.20
11.80 0.37931 -0.37931 -8.42
11.98 0.65979 -0.65979 -3.61
12.16 0.49122 -0.49122 -6.17
12.35 0.39925 -0.39925 -7.98
12.53 0.27856 -0.27856 -11.10
12.71 0.32548 -0.32548 -9.75
12.89 0.36274 -0.36274 -8.81
13.07 0.39315 -0.39315 -8.11
13.25 0.75644 -0.75644 -2.42
13.43 0.44096 -0.44096 -7.11
13.62 0.34898 -0.34898 -9.14
13.80 0.38739 -0.38739 -8.24
13.98 0.41612 -0.41612 -7.62
14.16 0.40806 -0.40806 -7.79
14.34 0.69653 -0.69653 -3.14
14.52 0.52758 -0.52758 -5.55
14.71 0.42043 -0.42043 -7.53
14.89 0.37797 -0.37797 -8.45
15.07 0.37814 -0.37814 -8.45
15.25 0.39031 -0.39031 -8.17
15.43 0.37482 -0.37482 -8.52
15.61 0.50297 -0.50297 -5.97
15.79 0.39161 -0.39161 -8.14
15.98 0.40696 -0.40696 -7.81
16.16 0.41446 -0.41446 -7.65
16.34 0.34558 -0.34558 -9.23
16.52 0.49048 -0.49048 -6.19
16.70 0.66004 -0.66004 -3.61
16.88 0.49012 -0.49012 -6.19
17.07 0.40731 -0.40731 -7.80
17.25 0.27901 -0.27901 -11.09
17.43 0.32561 -0.32561 -9.75
17.61 0.36348 -0.36348 -8.79
17.79 0.39360 -0.39360 -8.10
17.97 0.75666 -0.75666 -2.42
18.16 0.44344 -0.44344 -7.06
18.34 0.36904 -0.36904 -8.66
18.52 0.38820 -0.38820 -8.22
18.70 0.41648 -0.41648 -7.61
18.88 0.40590 -0.40590 -7.83
19.06 0.64371 -0.64371 -3.83
19.24 0.78497 -0.78497 -2.10
19.43 0.67245 -0.67245 -3.45
19.61 0.53848 -0.53848 -5.38
19.79 0.56505 -0.56505 -4.96
19.97 0.54615 -0.54615 -5.25
20.15 0.56829 -0.56829 -4.91
20.33 0.77208 -0.77208 -2.25
20.52 0.69429 -0.69429 -3.17
20.70 0.64437 -0.64437 -3.82
20.88 0.46158 -0.46158 -6.72
21.06 0.36089 -0.36089 -8.85
21.24 0.68804 -0.68804 -3.25
21.42 0.92219 -0.92219 -0.70
21.60 0.72374 -0.72374 -2.81
21.79 0.59613 -0.59613 -4.49
21.97 0.55324 -0.55324 -5.14
22.15 0.37816 -0.37816 -8.45
22.33 0.34755 -0.34755 -9.18
22.51 0.39610 -0.39610 -8.04
22.69 0.75349 -0.75349 -2.46
22.88 0.44375 -0.44375 -7.06
23.06 0.36830 -0.36830 -8.68
23.24 0.39177 -0.39177 -8.14
23.42 0.41263 -0.41263 -7.69
23.60 0.41058 -0.41058 -7.73
23.78 0.86765 -0.86765 -1.23
23.96 0.69100 -0.69100 -3.21
24.15 0.73986 -0.73986 -2.62
24.33 0.64525 -0.64525 -3.81
24.51 1.00000 -1.00000 0.00
24.69 0.83642 -0.83642 -1.55
24.87 0.54830 -0.54830 -5.22
25.05 0.71521 -0.71521 -2.91
25.24 0.61788 -0.61788 -4.18
25.42 0.64013 -0.64013 -3.87
25.60 0.61887 -0.61887 -4.17
25.78 0.51877 -0.51877 -5.70
25.96 0.62459 -0.62459 -4.09
26.14 0.83616 -0.83616 -1.55
26.32 0.74251 -0.74251 -2.59
26.51 0.69086 -0.69086 -3.21
26.69 0.29940 -0.29940 -10.48
26.87 0.31407 -0.31407 -10.06
27.05 0.34871 -0.34871 -9.15
27.23 0.39399 -0.39399 -8.09
27.41 0.78522 -0.78522 -2.10
27.60 0.65406 -0.65406 -3.69
27.78 0.60285 -0.60285 -4.40
27.96 0.45731 -0.45731 -6.80
28.14 0.41992 -0.41992 -7.54
28.32 0.40640 -0.40640 -7.82
28.50 0.44098 -0.44098 -7.11
28.69 0.81907 -0.81907 -1.73
28.87 0.63288 -0.63288 -3.97
29.05 0.57135 -0.57135 -4.86
29.23 0.63688 -0.63688 -3.92
29.41 0.62237 -0.62237 -4.12
29.59 0.58087 -0.58087 -4.72
29.77 0.71480 -0.71480 -2.92
29.96 0.63576 -0.63576 -3.93
30.14 0.62814 -0.62814 -4.04
30.32 0.62469 -0.62469 -4.09
30.50 0.98736 -0.98736 -0.11
30.68 0.56996 -0.56996 -4.88
30.86 0.48400 -0.48400 -6.30
31.05 0.80474 -0.80474 -1.89
31.23 0.62516 -0.62516 -4.08
31.41 0.30522 -0.30522 -10.31
31.59 0.28563 -0.28563 -10.88
31.77 0.34453 -0.34453 -9.26
31.95 0.39522 -0.39522 -8.06
32.13 0.75585 -0.75585 -2.43
32.32 0.50621 -0.50621 -5.91
32.50 0.40083 -0.40083 -7.94
32.68 0.32368 -0.32368 -9.80
32.86 0.39604 -0.39604 -8.05
33.04 0.41686 -0.41686 -7.60
33.22 0.42946 -0.42946 -7.34
33.41 0.82380 -0.82380 -1.68
33.59 0.64060 -0.64060 -3.87
33.77 0.66670 -0.66670 -3.52
33.95 0.52110 -0.52110 -5.66
34.13 0.60756 -0.60756 -4.33
34.31 0.53576 -0.53576 -5.42
34.49 0.69527 -0.69527 -3.16
34.68 0.66530 -0.66530 -3.54
34.86 0.60700 -0.60700 -4.34
35.04 0.49561 -0.49561 -6.10
35.22 0.34202 -0.34202 -9.32
35.40 0.49551 -0.49551 -6.10
35.58 0.49264 -0.49264 -6.15
35.77 0.75189 -0.75189 -2.48
35.95 0.55698 -0.55698 -5.08
36.13 0.42205 -0.42205 -7.49
36.31 0.28900 -0.28900 -10.78
36.49 0.34787 -0.34787 -9.17
36.67 0.39338 -0.39338 -8.10
36.85 0.90983 -0.90983 -0.82
37.04 0.67116 -0.67116 -3.46
37.22 0.46924 -0.46924 -6.57
37.40 0.44619 -0.44619 -7.01
37.58 0.40459 -0.40459 -7.86
37.76 0.42343 -0.42343 -7.46
37.94 0.31845 -0.31845 -9.94
38.13 0.77301 -0.77301 -2.24
38.31 0.69178 -0.69178 -3.20
38.49 0.67893 -0.67893 -3.36
38.67 0.58261 -0.58261 -4.69
38.85 0.52622 -0.52622 -5.58
39.03 0.49067 -0.49067 -6.18
39.22 0.71472 -0.71472 -2.92
39.40 0.46360 -0.46360 -6.68
39.58 0.67981 -0.67981 -3.35
39.76 0.64574 -0.64574 -3.80
39.94 0.45175 -0.45175 -6.90
40.12 0.49312 -0.49312 -6.14
40.30 0.38266 -0.38266 -8.34
40.49 0.76168 -0.76168 -2.36
40.67 0.58479 -0.58479 -4.66
40.85 0.50646 -0.50646 -5.91
41.03 0.30428 -0.30428 -10.33
41.21 0.34417 -0.34417 -9.26
41.39 0.39277 -0.39277 -8.12
41.58 1.00000 -1.00000 0.00
41.76 0.65112 -0.65112 -3.73
41.94 0.59132 -0.59132 -4.56
42.12 0.51987 -0.51987 -5.68
42.30 0.39118 -0.39118 -8.15
42.48 0.41558 -0.41558 -7.63
42.66 0.32311 -0.32311 -9.81
42.85 0.77830 -0.77830 -2.18
43.03 0.57257 -0.57257 -4.84
43.21 0.63799 -0.63799 -3.90
43.39 0.65409 -0.65409 -3.69
43.57 0.65591 -0.65591 -3.66
43.75 0.59165 -0.59165 -4.56
43.94 0.68380 -0.68380 -3.30
44.12 0.57707 -0.57707 -4.78
44.30 0.53177 -0.53177 -5.49
44.48 0.55774 -0.55774 -5.07
44.66 0.73235 -0.73235 -2.71
44.84 0.65303 -0.65303 -3.70
45.02 0.47262 -0.47262 -6.51
45.21 0.85747 -0.85747 -1.34
45.39 0.54714 -0.54714 -5.24
45.57 0.51836 -0.51836 -5.71
45.75 0.57108 -0.57108 -4.87
45.93 0.64937 -0.64937 -3.75
46.11 0.64598 -0.64598 -3.80
46.30 0.73536 -0.73536 -2.67
46.48 0.65888 -0.65888 -3.62
46.66 0.57904 -0.57904 -4.75
46.84 0.40863 -0.40863 -7.77
47.02 0.39589 -0.39589 -8.05
47.20 0.41358 -0.41358 -7.67
47.38 0.32218 -0.32218 -9.84
47.57 0.74287 -0.74287 -2.58
47.75 0.75789 -0.75789 -2.41
47.93 0.69265 -0.69265 -3.19
48.11 0.67203 -0.67203 -3.45
48.29 0.52644 -0.52644 -5.57
48.47 0.68680 -0.68680 -3.26
48.66 0.69548 -0.69548 -3.15
48.84 0.61924 -0.61924 -4.16
49.02 0.58000 -0.58000 -4.73
49.20 0.55647 -0.55647 -5.09
49.38 0.64392 -0.64392 -3.82
49.56 0.50853 -0.50853 -5.87
49.74 0.43662 -0.43662 -7.20
49.93 0.83156 -0.83156 -1.60
50.11 0.63712 -0.63712 -3.92
50.29 0.40625 -0.40625 -7.82
50.47 0.27107 -0.27107 -11.34
50.65 0.35069 -0.35069 -9.10
50.83 0.37924 -0.37924 -8.42
51.02 0.74779 -0.74779 -2.52
51.20 0.69647 -0.69647 -3.14
51.38 0.47588 -0.47588 -6.45
51.56 0.41732 -0.41732 -7.59
51.74 0.45248 -0.45248 -6.89
51.92 0.41549 -0.41549 -7.63
52.11 0.32010 -0.32010 -9.89
52.29 0.80470 -0.80470 -1.89
52.47 0.68793 -0.68793 -3.25
52.65 0.64197 -0.64197 -3.85
52.83 0.48633 -0.48633 -6.26
53.01 0.51320 -0.51320 -5.79
53.19 0.54449 -0.54449 -5.28
53.38 0.63941 -0.63941 -3.88
53.56 0.64128 -0.64128 -3.86
53.74 0.57012 -0.57012 -4.88
53.92 0.53424 -0.53424 -5.45
54.10 0.63942 -0.63942 -3.88
54.28 0.51162 -0.51162 -5.82
54.47 0.48010 -0.48010 -6.37
54.65 0.82811 -0.82811 -1.64
54.83 0.55917 -0.55917 -5.05
55.01 0.58039 -0.58039 -4.73
55.19 0.51437 -0.51437 -5.77
55.37 0.59676 -0.59676 -4.48
55.55 0.68241 -0.68241 -3.32
55.74 0.67306 -0.67306 -3.44
55.92 0.64406 -0.64406 -3.82
56.10 0.63134 -0.63134 -3.99
56.28 0.55411 -0.55411 -5.13
56.46 0.74937 -0.74937 -2.51
56.64 0.47630 -0.47630 -6.44
56.83 1.00000 -1.00000 0.00
57.01 1.00000 -1.00000 0.00
57.19 0.94434 -0.94434 -0.50
57.37 1.00000 -1.00000 0.00
57.55 1.00000 -1.00000 0.00
57.73 1.00000 -1.00000 0.00
57.91 1.00000 -1.00000 0.00
58.10 1.00000 -1.00000 0.00
58.28 1.00000 -1.00000 0.00
58.46 1.00000 -1.00000 0.00
58.64 1.00000 -1.00000 0.00
58.82 1.00000 -1.00000 0.00
59.00 1.00000 -1.00000 0.00
59.19 1.00000 -1.00000 0.00
59.37 1.00000 -1.00000 0.00
59.55 1.00000 -1.00000 0.00
59.73 0.81888 -0.81888 -1.74
59.91 0.81293 -0.81293 -1.80
60.09 0.88057 -0.88057 -1.10
60.27 1.00000 -1.00000 0.00
60.46 1.00000 -1.00000 0.00
60.64 1.00000 -1.00000 0.00
60.82 1.00000 -1.00000 0.00
61.00 0.97400 -0.97400 -0.23
61.18 1.00000 -1.00000 0.00
61.36 1.00000 -1.00000 0.00
61.55 1.00000 -1.00000 0.00
61.73 1.00000 -1.00000 0.00
61.91 1.00000 -1.00000 0.00
62.09 1.00000 -1.00000 0.00
62.27 1.00000 -1.00000 0.00
62.45 1.00000 -1.00000 0.00
62.64 1.00000 -1.00000 0.00
62.82 1.00000 -1.00000 0.00
63.00 1.00000 -1.00000 0.00
63.18 1.00000 -1.00000 0.00
63.36 1.00000 -1.00000 0.00
63.54 1.00000 -1.00000 0.00
63.72 1.00000 -1.00000 0.00
63.91 1.00000 -1.00000 0.00
64.09 1.00000 -1.00000 0.00
64.27 0.84319 -0.84319 -1.48
64.45 0.98642 -0.98642 -0.12
64.63 0.75980 -0.75980 -2.39
64.81 1.00000 -1.00000 0.00
65.00 1.00000 -1.00000 0.00
65.18 1.00000 -1.00000 0.00
65.36 1.00000 -1.00000 0.00
65.54 1.00000 -1.00000 0.00
65.72 1.00000 -1.00000 0.00
65.90 1.00000 -1.00000 0.00
66.08 1.00000 -1.00000 0.00
66.27 1.00000 -1.00000 0.00
66.45 1.00000 -1.00000 0.00
66.63 1.00000 -1.00000 0.00
66.81 1.00000 -1.00000 0.00
66.99 1.00000 -1.00000 0.00
67.17 1.00000 -1.00000 0.00
67.36 1.00000 -1.00000 0.00
67.54 1.00000 -1.00000 0.00
67.72 1.00000 -1.00000 0.00
67.90 1.00000 -1.00000 0.00
68.08 1.00000 -1.00000 0.00
68.26 1.00000 -1.00000 0.00
68.44 1.00000 -1.00000 0.00
68.63 1.00000 -1.00000 0.00
68.81 0.75601 -0.75601 -2.43
68.99 1.00000 -1.00000 0.00
69.17 0.90635 -0.90635 -0.85
69.35 1.00000 -1.00000 0.00
69.53 1.00000 -1.00000 0.00
69.72 1.00000 -1.00000 0.00
69.90 1.00000 -1.00000 0.00
70.08 0.86951 -0.86951 -1.21
70.26 0.93703 -0.93703 -0.56
70.44 1.00000 -1.00000 0.00
70.62 1.00000 -1.00000 0.00
70.80 1.00000 -1.00000 0.00
70.99 1.00000 -1.00000 0.00
71.17 1.00000 -1.00000 0.00
71.35 1.00000 -1.00000 0.00
71.53 1.00000 -1.00000 0.00
71.71 1.00000 -1.00000 0.00
71.89 1.00000 -1.00000 0.00
72.08 1.00000 -1.00000 0.00
72.26 1.00000 -1.00000 0.00
72.44 1.00000 -1.00000 0.00
72.62 1.00000 -1.00000 0.00
72.80 1.00000 -1.00000 0.00
72.98 1.00000 -1.00000 0.00
73.17 0.87955 -0.87955 -1.11
73.35 1.00000 -1.00000 0.00
73.53 1.00000 -1.00000 0.00
73.71 1.00000 -1.00000 0.00
73.89 1.00000 -1.00000 0.00
74.07 0.76090 -0.76090 -2.37
74.25 0.97011 -0.97011 -0.26
74.44 1.00000 -1.00000 0.00
74.62 1.00000 -1.00000 0.00
74.80 1.00000 -1.00000 0.00
74.98 1.00000 -1.00000 0.00
75.16 1.00000 -1.00000 0.00
75.34 1.00000 -1.00000 0.00
75.53 1.00000 -1.00000 0.00
75.71 1.00000 -1.00000 0.00
75.89 0.85320 -0.85320 -1.38
76.07 1.00000 -1.00000 0.00
76.25 1.00000 -1.00000 0.00
76.43 1.00000 -1.00000 0.00
76.61 1.00000 -1.00000 0.00
76.80 1.00000 -1.00000 0.00
76.98 1.00000 -1.00000 0.00
77.16 1.00000 -1.00000 0.00
77.34 1.00000 -1.00000 0.00
77.52 1.00000 -1.00000 0.00
77.70 0.70184 -0.70184 -3.08
77.89 0.72228 -0.72228 -2.83
78.07 0.98043 -0.98043 -0.17
78.25 1.00000 -1.00000 0.00
78.43 1.00000 -1.00000 0.00
78.61 0.99273 -0.99273 -0.06
78.79 0.96234 -0.96234 -0.33
78.97 1.00000 -1.00000 0.00
79.16 1.00000 -1.00000 0.00
79.34 1.00000 -1.00000 0.00
79.52 1.00000 -1.00000 0.00
79.70 1.00000 -1.00000 0.00
79.88 1.00000 -1.00000 0.00
80.06 1.00000 -1.00000 0.00
80.25 1.00000 -1.00000 0.00
80.43 1.00000 -1.00000 0.00
80.61 1.00000 -1.00000 0.00
80.79 1.00000 -1.00000 0.00
80.97 1.00000 -1.00000 0.00
81.15 1.00000 -1.00000 0.00
81.33 1.00000 -1.00000 0.00
81.52 1.00000 -1.00000 0.00
81.70 1.00000 -1.00000 0.00
81.88 1.00000 -1.00000 0.00
82.06 0.98569 -0.98569 -0.13
82.24 0.91219 -0.91219 -0.80
82.42 1.00000 -1.00000 0.00
82.61 1.00000 -1.00000 0.00
82.79 1.00000 -1.00000 0.00
82.97 1.00000 -1.00000 0.00
83.15 1.00000 -1.00000 0.00
83.33 1.00000 -1.00000 0.00
83.51 1.00000 -1.00000 0.00
83.70 1.00000 -1.00000 0.00
83.88 1.00000 -1.00000 0.00
84.06 1.00000 -1.00000 0.00
84.24 1.00000 -1.00000 0.00
84.42 1.00000 -1.00000 0.00
84.60 1.00000 -1.00000 0.00
84.78 1.00000 -1.00000 0.00
84.97 1.00000 -1.00000 0.00
85.15 1.00000 -1.00000 0.00
85.33 1.00000 -1.00000 0.00
85.51 1.00000 -1.00000 0.00
85.69 1.00000 -1.00000 0.00
85.87 1.00000 -1.00000 0.00
86.06 1.00000 -1.00000 0.00
86.24 1.00000 -1.00000 0.00
86.42 1.00000 -1.00000 0.00
86.60 1.00000 -1.00000 0.00
86.78 0.69540 -0.69540 -3.16
86.96 0.76749 -0.76749 -2.30
87.14 0.88393 -0.88393 -1.07
87.33 1.00000 -1.00000 0.00
87.51 1.00000 -1.00000 0.00
87.69 1.00000 -1.00000 0.00
87.87 1.00000 -1.00000 0.00
88.05 1.00000 -1.00000 0.00
88.23 1.00000 -1.00000 0.00
88.42 1.00000 -1.00000 0.00
88.60 1.00000 -1.00000 0.00
88.78 1.00000 -1.00000 0.00
88.96 1.00000 -1.00000 0.00
89.14 1.00000 -1.00000 0.00
89.32 0.98726 -0.98726 -0.11
89.50 1.00000 -1.00000 0.00
89.69 1.00000 -1.00000 0.00
89.87 1.00000 -1.00000 0.00
90.05 1.00000 -1.00000 0.00
90.23 1.00000 -1.00000 0.00
90.41 1.00000 -1.00000 0.00
90.59 1.00000 -1.00000 0.00
90.78 1.00000 -1.00000 0.00
90.96 1.00000 -1.00000 0.00
91.14 1.00000 -1.00000 0.00
91.32 0.93210 -0.93210 -0.61
91.50 1.00000 -1.00000 0.00
91.68 1.00000 -1.00000 0.00
91.86 1.00000 -1.00000 0.00
92.05 1.00000 -1.00000 0.00
92.23 1.00000 -1.00000 0.00
92.41 1.00000 -1.00000 0.00
92.59 1.00000 -1.00000 0.00
92.77 1.00000 -1.00000 0.00
92.95 1.00000 -1.00000 0.00
93.14 1.00000 -1.00000 0.00
93.32 1.00000 -1.00000 0.00
93.50 1.00000 -1.00000 0.00
93.68 1.00000 -1.00000 0.00
93.86 1.00000 -1.00000 0.00
94.04 1.00000 -1.00000 0.00
94.22 1.00000 -1.00000 0.00
94.41 1.00000 -1.00000 0.00
94.59 1.00000 -1.00000 0.00
94.77 1.00000 -1.00000 0.00
94.95 1.00000 -1.00000 0.00
95.13 1.00000 -1.00000 0.00
95.31 1.00000 -1.00000 0.00
95.50 1.00000 -1.00000 0.00
95.68 1.00000 -1.00000 0.00
95.86 0.86310 -0.86310 -1.28
96.04 0.93859 -0.93859 -0.55
96.22 0.85707 -0.85707 -1.34
96.40 1.00000 -1.00000 0.00
96.59 0.93623 -0.93623 -0.57
96.77 0.96280 -0.96280 -0.33
96.95 0.98755 -0.98755 -0.11
97.13 1.00000 -1.00000 0.00
97.31 1.00000 -1.00000 0.00
97.49 1.00000 -1.00000 0.00
97.67 1.00000 -1.00000 0.00
97.86 1.00000 -1.00000 0.00
98.04 1.00000 -1.00000 0.00
98.22 1.00000 -1.00000 0.00
98.40 1.00000 -1.00000 0.00
98.58 1.00000 -1.00000 0.00
98.76 1.00000 -1.00000 0.00
98.95 1.00000 -1.00000 0.00
99.13 1.00000 -1.00000 0.00
99.31 1.00000 -1.00000 0.00
99.49 1.00000 -1.00000 0.00
99.67 1.00000 -1.00000 0.00
99.85 1.00000 -1.00000 0.00
100.03 1.00000 -1.00000 0.00
100.22 0.94089 -0.94089 -0.53
100.40 1.00000 -1.00000 0.00
100.58 1.00000 -1.00000 0.00
100.76 1.00000 -1.00000 0.00
100.94 1.00000 -1.00000 0.00
101.12 1.00000 -1.00000 0.00
101.31 1.00000 -1.00000 0.00
101.49 1.00000 -1.00000 0.00
101.67 1.00000 -1.00000 0.00
101.85 1.00000 -1.00000 0.00
102.03 1.00000 -1.00000 0.00
102.21 1.00000 -1.00000 0.00
102.39 0.99108 -0.99108 -0.08
102.58 1.00000 -1.00000 0.00
102.76 1.00000 -1.00000 0.00
102.94 1.00000 -1.00000 0.00
103.12 1.00000 -1.00000 0.00
103.30 1.00000 -1.00000 0.00
103.48 1.00000 -1.00000 0.00
103.67 1.00000 -1.00000 0.00
103.85 1.00000 -1.00000 0.00
104.03 1.00000 -1.00000 0.00
104.21 1.00000 -1.00000 0.00
104.39 1.00000 -1.00000 0.00
104.57 1.00000 -1.00000 0.00
104.75 0.81766 -0.81766 -1.75
104.94 0.77378 -0.77378 -2.23
105.12 1.00000 -1.00000 0.00
105.30 1.00000 -1.00000 0.00
105.48 1.00000 -1.00000 0.00
105.66 1.00000 -1.00000 0.00
105.84 1.00000 -1.00000 0.00
106.03 0.93960 -0.93960 -0.54
106.21 0.97092 -0.97092 -0.26
106.39 1.00000 -1.00000 0.00
106.57 1.00000 -1.00000 0.00
106.75 1.00000 -1.00000 0.00
106.93 1.00000 -1.00000 0.00
107.12 1.00000 -1.00000 0.00
107.30 1.00000 -1.00000 0.00
107.48 1.00000 -1.00000 0.00
107.66 1.00000 -1.00000 0.00
107.84 1.00000 -1.00000 0.00
108.02 1.00000 -1.00000 0.00
108.20 1.00000 -1.00000 0.00
108.39 1.00000 -1.00000 0.00
108.57 1.00000 -1.00000 0.00
108.75 1.00000 -1.00000 0.00
108.93 1.00000 -1.00000 0.00
109.11 1.00000 -1.00000 0.00
109.29 1.00000 -1.00000 0.00
109.48 1.00000 -1.00000 0.00
109.66 0.88269 -0.88269 -1.08
109.84 0.84398 -0.84398 -1.47
110.02 0.88886 -0.88886 -1.02
110.20 0.81285 -0.81285 -1.80
110.38 0.76225 -0.76225 -2.36
110.56 0.83235 -0.83235 -1.59
110.75 0.71816 -0.71816 -2.88
110.93 0.48550 -0.48550 -6.28
111.11 0.64889 -0.64889 -3.76
111.29 0.55800 -0.55800 -5.07
111.47 0.55087 -0.55087 -5.18
111.65 0.63268 -0.63268 -3.98
111.84 0.54226 -0.54226 -5.32
112.02 0.41032 -0.41032 -7.74
112.20 0.50052 -0.50052 -6.01
112.38 0.31945 -0.31945 -9.91
112.56 0.44297 -0.44297 -7.07
112.74 0.45392 -0.45392 -6.86
112.92 0.39917 -0.39917 -7.98
113.11 0.30287 -0.30287 -10.37
113.29 1.00000 -1.00000 0.00
113.47 1.00000 -1.00000 0.00
113.65 0.85054 -0.85054 -1.41
113.83 0.92857 -0.92857 -0.64
114.01 0.92872 -0.92872 -0.64
114.20 1.00000 -1.00000 0.00
114.38 0.92787 -0.92787 -0.65
114.56 0.92728 -0.92728 -0.66
114.74 0.90200 -0.90200 -0.90
114.92 0.78728 -0.78728 -2.08
115.10 0.53036 -0.53036 -5.51
115.28 0.74617 -0.74617 -2.54
115.47 0.70803 -0.70803 -3.00
115.65 0.88746 -0.88746 -1.04
115.83 1.00000 -1.00000 0.00
116.01 1.00000 -1.00000 0.00
116.19 0.90097 -0.90097 -0.91
116.37 0.81495 -0.81495 -1.78
116.56 0.81010 -0.81010 -1.83
116.74 0.57216 -0.57216 -4.85
116.92 0.70978 -0.70978 -2.98
117.10 0.68379 -0.68379 -3.30
117.28 0.64827 -0.64827 -3.76
117.46 0.63783 -0.63783 -3.91
117.65 0.64188 -0.64188 -3.85
117.83 0.44698 -0.44698 -6.99
118.01 1.00000 -1.00000 0.00
118.19 1.00000 -1.00000 0.00
118.37 0.99911 -0.99911 -0.01
118.55 0.97348 -0.97348 -0.23
118.73 0.92651 -0.92651 -0.66
118.92 0.83821 -0.83821 -1.53
119.10 0.78163 -0.78163 -2.14
119.28 0.88244 -0.88244 -1.09
119.46 0.85891 -0.85891 -1.32
119.64 0.87759 -0.87759 -1.13
119.82 0.84682 -0.84682 -1.44
120.01 0.68110 -0.68110 -3.34
120.19 0.61505 -0.61505 -4.22
120.37 1.00000 -1.00000 0.00
120.55 0.82836 -0.82836 -1.64
120.73 0.81737 -0.81737 -1.75
120.91 0.58117 -0.58117 -4.71
121.09 0.56026 -0.56026 -5.03
121.28 0.66697 -0.66697 -3.52
121.46 0.70204 -0.70204 -3.07
121.64 0.76495 -0.76495 -2.33
121.82 0.60250 -0.60250 -4.40
122.00 0.57771 -0.57771 -4.77
122.18 0.49725 -0.49725 -6.07
122.37 0.51135 -0.51135 -5.83
122.55 0.48726 -0.48726 -6.24
122.73 0.84998 -0.84998 -1.41
122.91 0.75733 -0.75733 -2.41
123.09 0.75279 -0.75279 -2.47
123.27 0.61451 -0.61451 -4.23
123.45 0.62521 -0.62521 -4.08
123.64 0.48897 -0.48897 -6.21
123.82 0.57287 -0.57287 -4.84
124.00 0.73623 -0.73623 -2.66
124.18 0.55735 -0.55735 -5.08
124.36 0.61574 -0.61574 -4.21
124.54 0.75647 -0.75647 -2.42
124.73 0.92506 -0.92506 -0.68
124.91 0.52899 -0.52899 -5.53
125.09 0.95624 -0.95624 -0.39
125.27 0.78286 -0.78286 -2.13
125.45 0.53654 -0.53654 -5.41
125.63 0.37633 -0.37633 -8.49
125.81 0.39043 -0.39043 -8.17
126.00 0.47305 -0.47305 -6.50
126.18 0.53665 -0.53665 -5.41
126.36 0.90109 -0.90109 -0.90
126.54 0.59056 -0.59056 -4.57
126.72 0.43676 -0.43676 -7.20
126.90 0.45618 -0.45618 -6.82
127.09 0.47979 -0.47979 -6.38
127.27 0.38315 -0.38315 -8.33
127.45 0.98907 -0.98907 -0.10
127.63 0.84769 -0.84769 -1.44
127.81 0.78794 -0.78794 -2.07
127.99 0.72287 -0.72287 -2.82
128.18 0.74979 -0.74979 -2.50
128.36 0.74367 -0.74367 -2.57
128.54 0.69962 -0.69962 -3.10
128.72 0.75170 -0.75170 -2.48
128.90 0.59529 -0.59529 -4.51
129.08 0.60441 -0.60441 -4.37
129.26 0.66328 -0.66328 -3.57
129.45 0.49687 -0.49687 -6.08
129.63 0.48173 -0.48173 -6.34
129.81 0.81939 -0.81939 -1.73
129.99 0.72193 -0.72193 -2.83
130.17 0.57499 -0.57499 -4.81
130.35 0.46370 -0.46370 -6.68
130.54 0.42615 -0.42615 -7.41
130.72 0.39724 -0.39724 -8.02
130.90 0.39596 -0.39596 -8.05
131.08 0.68769 -0.68769 -3.25
131.26 0.67628 -0.67628 -3.40
131.44 0.50718 -0.50718 -5.90
131.62 0.48056 -0.48056 -6.36
131.81 0.49687 -0.49687 -6.08
131.99 0.50261 -0.50261 -5.98
132.17 1.00000 -1.00000 0.00
132.35 1.00000 -1.00000 0.00
132.53 0.93768 -0.93768 -0.56
132.71 0.68657 -0.68657 -3.27
132.90 0.78552 -0.78552 -2.10
133.08 0.81960 -0.81960 -1.73
133.26 0.65918 -0.65918 -3.62
133.44 0.85691 -0.85691 -1.34
133.62 0.62196 -0.62196 -4.12
133.80 0.70058 -0.70058 -3.09
133.98 0.66400 -0.66400 -3.56
134.17 0.76206 -0.76206 -2.36
134.35 0.88763 -0.88763 -1.04
134.53 0.80212 -0.80212 -1.92
134.71 0.75317 -0.75317 -2.46
134.89 0.72390 -0.72390 -2.81
135.07 0.71927 -0.71927 -2.86
135.26 0.45829 -0.45829 -6.78
135.44 0.35556 -0.35556 -8.98
135.62 0.41665 -0.41665 -7.60
135.80 0.80674 -0.80674 -1.87
135.98 0.76209 -0.76209 -2.36
136.16 0.72777 -0.72777 -2.76
136.34 0.49894 -0.49894 -6.04
136.53 0.44066 -0.44066 -7.12
136.71 0.42123 -0.42123 -7.51
136.89 0.80940 -0.80940 -1.84
137.07 0.82128 -0.82128 -1.71
137.25 0.89020 -0.89020 -1.01
137.43 0.82050 -0.82050 -1.72
137.62 0.76802 -0.76802 -2.29
137.80 0.72098 -0.72098 -2.84
137.98 0.75624 -0.75624 -2.43
138.16 0.71074 -0.71074 -2.97
138.34 0.57694 -0.57694 -4.78
138.52 0.55982 -0.55982 -5.04
138.70 0.61578 -0.61578 -4.21
138.89 0.66748 -0.66748 -3.51
139.07 0.61698 -0.61698 -4.19
139.25 0.96133 -0.96133 -0.34
139.43 0.76532 -0.76532 -2.32
139.61 0.88241 -0.88241 -1.09
139.79 0.85657 -0.85657 -1.34
139.98 0.66604 -0.66604 -3.53
140.16 0.62832 -0.62832 -4.04
140.34 0.56206 -0.56206 -5.00
140.52 0.73494 -0.73494 -2.67
140.70 0.68584 -0.68584 -3.28
140.88 0.67429 -0.67429 -3.42
141.07 0.55965 -0.55965 -5.04
141.25 0.61805 -0.61805 -4.18
141.43 0.54877 -0.54877 -5.21
141.61 0.76937 -0.76937 -2.28
141.79 0.81651 -0.81651 -1.76
141.97 0.89851 -0.89851 -0.93
142.15 0.60569 -0.60569 -4.36
142.34 0.56287 -0.56287 -4.99
142.52 0.71871 -0.71871 -2.87
142.70 0.68278 -0.68278 -3.31
142.88 0.75445 -0.75445 -2.45
143.06 0.58891 -0.58891 -4.60
143.24 0.63321 -0.63321 -3.97
143.43 0.63886 -0.63886 -3.89
143.61 0.44090 -0.44090 -7.11
143.79 0.56712 -0.56712 -4.93
143.97 0.78212 -0.78212 -2.13
144.15 0.79281 -0.79281 -2.02
144.33 0.64851 -0.64851 -3.76
144.51 0.68146 -0.68146 -3.33
144.70 0.53310 -0.53310 -5.46
144.88 0.44678 -0.44678 -7.00
145.06 0.45030 -0.45030 -6.93
145.24 0.81891 -0.81891 -1.74
145.42 0.70129 -0.70129 -3.08
145.60 0.63458 -0.63458 -3.95
145.79 0.75058 -0.75058 -2.49
145.97 0.63349 -0.63349 -3.97
146.15 0.57266 -0.57266 -4.84
146.33 0.93375 -0.93375 -0.60
146.51 1.00000 -1.00000 0.00
146.69 0.92461 -0.92461 -0.68
146.87 0.78490 -0.78490 -2.10
147.06 0.72426 -0.72426 -2.80
147.24 0.64968 -0.64968 -3.75
147.42 0.51993 -0.51993 -5.68
147.60 0.70525 -0.70525 -3.03
147.78 0.78188 -0.78188 -2.14
147.96 0.70306 -0.70306 -3.06
148.15 0.71898 -0.71898 -2.87
148.33 0.60130 -0.60130 -4.42
148.51 0.53850 -0.53850 -5.38
148.69 0.79569 -0.79569 -1.99
148.87 1.00000 -1.00000 0.00
149.05 0.75177 -0.75177 -2.48
149.23 0.69115 -0.69115 -3.21
149.42 0.54187 -0.54187 -5.32
149.60 0.86338 -0.86338 -1.28
149.78 0.68335 -0.68335 -3.31
149.96 0.81735 -0.81735 -1.75
150.14 0.74611 -0.74611 -2.54
150.32 0.70907 -0.70907 -2.99
150.51 0.92844 -0.92844 -0.64
150.69 0.55921 -0.55921 -5.05
150.87 0.81782 -0.81782 -1.75
151.05 1.00000 -1.00000 0.00
151.23 1.00000 -1.00000 0.00
151.41 1.00000 -1.00000 0.00
151.60 1.00000 -1.00000 0.00
151.78 1.00000 -1.00000 0.00
151.96 1.00000 -1.00000 0.00
152.14 1.00000 -1.00000 0.00
152.32 1.00000 -1.00000 0.00
152.50 1.00000 -1.00000 0.00
152.68 1.00000 -1.00000 0.00
152.87 1.00000 -1.00000 0.00
153.05 1.00000 -1.00000 0.00
153.23 1.00000 -1.00000 0.00
153.41 1.00000 -1.00000 0.00
153.59 1.00000 -1.00000 0.00
153.77 1.00000 -1.00000 0.00
153.96 0.78686 -0.78686 -2.08
154.14 0.93398 -0.93398 -0.59
154.32 0.78292 -0.78292 -2.13
154.50 1.00000 -1.00000 0.00
154.68 1.00000 -1.00000 0.00
154.86 0.91387 -0.91387 -0.78
155.04 1.00000 -1.00000 0.00
155.23 1.00000 -1.00000 0.00
155.41 0.95279 -0.95279 -0.42
155.59 1.00000 -1.00000 0.00
155.77 1.00000 -1.00000 0.00
155.95 1.00000 -1.00000 0.00
156.13 1.00000 -1.00000 0.00
156.32 0.82667 -0.82667 -1.65
156.50 1.00000 -1.00000 0.00
156.68 1.00000 -1.00000 0.00
156.86 1.00000 -1.00000 0.00
157.04 1.00000 -1.00000 0.00
157.22 1.00000 -1.00000 0.00
157.40 1.00000 -1.00000 0.00
157.59 1.00000 -1.00000 0.00
157.77 1.00000 -1.00000 0.00
157.95 1.00000 -1.00000 0.00
158.13 1.00000 -1.00000 0.00
158.31 1.00000 -1.00000 0.00
158.49 1.00000 -1.00000 0.00
158.68 1.00000 -1.00000 0.00
158.86 1.00000 -1.00000 0.00
159.04 1.00000 -1.00000 0.00
159.22 1.00000 -1.00000 0.00
159.40 1.00000 -1.00000 0.00
159.58 1.00000 -1.00000 0.00
159.76 1.00000 -1.00000 0.00
159.95 1.00000 -1.00000 0.00
160.13 1.00000 -1.00000 0.00
160.31 1.00000 -1.00000 0.00
160.49 0.96890 -0.96890 -0.27
160.67 1.00000 -1.00000 0.00
160.85 1.00000 -1.00000 0.00
161.04 1.00000 -1.00000 0.00
161.22 1.00000 -1.00000 0.00
161.40 1.00000 -1.00000 0.00
161.58 1.00000 -1.00000 0.00
161.76 1.00000 -1.00000 0.00
161.94 1.00000 -1.00000 0.00
162.13 1.00000 -1.00000 0.00
162.31 1.00000 -1.00000 0.00
162.49 1.00000 -1.00000 0.00
162.67 0.97270 -0.97270 -0.24
162.85 0.86979 -0.86979 -1.21
163.03 0.92110 -0.92110 -0.71
163.21 0.97683 -0.97683 -0.20
163.40 1.00000 -1.00000 0.00
163.58 1.00000 -1.00000 0.00
163.76 1.00000 -1.00000 0.00
163.94 1.00000 -1.00000 0.00
164.12 1.00000 -1.00000 0.00
164.30 1.00000 -1.00000 0.00
164.49 1.00000 -1.00000 0.00
164.67 1.00000 -1.00000 0.00
164.85 1.00000 -1.00000 0.00
165.03 1.00000 -1.00000 0.00
165.21 1.00000 -1.00000 0.00
165.39 1.00000 -1.00000 0.00
165.57 1.00000 -1.00000 0.00
165.76 1.00000 -1.00000 0.00
165.94 1.00000 -1.00000 0.00
166.12 1.00000 -1.00000 0.00
166.30 1.00000 -1.00000 0.00
166.48 1.00000 -1.00000 0.00
166.66 1.00000 -1.00000 0.00
166.85 1.00000 -1.00000 0.00
167.03 1.00000 -1.00000 0.00
167.21 1.00000 -1.00000 0.00
167.39 1.00000 -1.00000 0.00
167.57 1.00000 -1.00000 0.00
167.75 1.00000 -1.00000 0.00
167.93 1.00000 -1.00000 0.00
168.12 1.00000 -1.00000 0.00
168.30 1.00000 -1.00000 0.00
168.48 1.00000 -1.00000 0.00
168.66 1.00000 -1.00000 0.00
168.84 1.00000 -1.00000 0.00
169.02 1.00000 -1.00000 0.00
169.21 1.00000 -1.00000 0.00
169.39 1.00000 -1.00000 0.00
169.57 1.00000 -1.00000 0.00
169.75 1.00000 -1.00000 0.00
169.93 1.00000 -1.00000 0.00
170.11 1.00000 -1.00000 0.00
170.29 1.00000 -1.00000 0.00
170.48 1.00000 -1.00000 0.00
170.66 1.00000 -1.00000 0.00
170.84 1.00000 -1.00000 0.00
171.02 1.00000 -1.00000 0.00
171.20 1.00000 -1.00000 0.00
171.38 1.00000 -1.00000 0.00
171.57 1.00000 -1.00000 0.00
171.75 1.00000 -1.00000 0.00
171.93 0.89258 -0.89258 -0.99
172.11 1.00000 -1.00000 0.00
172.29 1.00000 -1.00000 0.00
172.47 1.00000 -1.00000 0.00
172.66 1.00000 -1.00000 0.00
172.84 0.87041 -0.87041 -1.21
173.02 0.94484 -0.94484 -0.49
173.20 1.00000 -1.00000 0.00
173.38 1.00000 -1.00000 0.00
173.56 1.00000 -1.00000 0.00
173.74 1.00000 -1.00000 0.00
173.93 1.00000 -1.00000 0.00
174.11 1.00000 -1.00000 0.00
174.29 1.00000 -1.00000 0.00
174.47 1.00000 -1.00000 0.00
174.65 1.00000 -1.00000 0.00
174.83 1.00000 -1.00000 0.00
175.02 1.00000 -1.00000 0.00
175.20 1.00000 -1.00000 0.00
175.38 1.00000 -1.00000 0.00
175.56 1.00000 -1.00000 0.00
175.74 1.00000 -1.00000 0.00
175.92 1.00000 -1.00000 0.00
176.10 1.00000 -1.00000 0.00
176.29 1.00000 -1.00000 0.00
176.47 1.00000 -1.00000 0.00
176.65 1.00000 -1.00000 0.00
176.83 1.00000 -1.00000 0.00
177.01 1.00000 -1.00000 0.00
177.19 1.00000 -1.00000 0.00
177.38 1.00000 -1.00000 0.00
177.56 1.00000 -1.00000 0.00
177.74 1.00000 -1.00000 0.00
177.92 1.00000 -1.00000 0.00
178.10 1.00000 -1.00000 0.00
178.28 1.00000 -1.00000 0.00
178.46 1.00000 -1.00000 0.00
178.65 1.00000 -1.00000 0.00
178.83 1.00000 -1.00000 0.00
179.01 1.00000 -1.00000 0.00
179.19 1.00000 -1.00000 0.00
179.37 1.00000 -1.00000 0.00
179.55 1.00000 -1.00000 0.00
179.74 1.00000 -1.00000 0.00
179.92 1.00000 -1.00000 0.00
180.10 1.00000 -1.00000 0.00
180.28 1.00000 -1.00000 0.00
180.46 1.00000 -1.00000 0.00
180.64 1.00000 -1.00000 0.00
180.82 0.93976 -0.93976 -0.54
181.01 0.96878 -0.96878 -0.28
181.19 0.90053 -0.90053 -0.91
181.37 1.00000 -1.00000 0.00
181.55 1.00000 -1.00000 0.00
181.73 1.00000 -1.00000 0.00
181.91 1.00000 -1.00000 0.00
182.10 1.00000 -1.00000 0.00
182.28 1.00000 -1.00000 0.00
182.46 1.00000 -1.00000 0.00
182.64 1.00000 -1.00000 0.00
182.82 1.00000 -1.00000 0.00
183.00 1.00000 -1.00000 0.00
183.18 1.00000 -1.00000 0.00
183.37 1.00000 -1.00000 0.00
183.55 1.00000 -1.00000 0.00
183.73 1.00000 -1.00000 0.00
183.91 1.00000 -1.00000 0.00
184.09 1.00000 -1.00000 0.00
184.27 1.00000 -1.00000 0.00
184.46 1.00000 -1.00000 0.00
184.64 1.00000 -1.00000 0.00
184.82 1.00000 -1.00000 0.00
185.00 0.96128 -0.96128 -0.34
185.18 1.00000 -1.00000 0.00
185.36 0.96224 -0.96224 -0.33
185.55 0.97966 -0.97966 -0.18
185.73 1.00000 -1.00000 0.00
185.91 1.00000 -1.00000 0.00
186.09 1.00000 -1.00000 0.00
186.27 1.00000 -1.00000 0.00
186.45 1.00000 -1.00000 0.00
186.63 1.00000 -1.00000 0.00
186.82 1.00000 -1.00000 0.00
187.00 1.00000 -1.00000 0.00
187.18 1.00000 -1.00000 0.00
187.36 1.00000 -1.00000 0.00
187.54 1.00000 -1.00000 0.00
187.72 1.00000 -1.00000 0.00
187.91 1.00000 -1.00000 0.00
188.09 1.00000 -1.00000 0.00
188.27 1.00000 -1.00000 0.00
188.45 1.00000 -1.00000 0.00
188.63 1.00000 -1.00000 0.00
188.81 1.00000 -1.00000 0.00
188.99 1.00000 -1.00000 0.00
189.18 1.00000 -1.00000 0.00
189.36 1.00000 -1.00000 0.00
189.54 1.00000 -1.00000 0.00
189.72 1.00000 -1.00000 0.00
189.90 1.00000 -1.00000 0.00
190.08 0.81967 -0.81967 -1.73
190.27 0.96419 -0.96419 -0.32
190.45 1.00000 -1.00000 0.00
190.63 1.00000 -1.00000 0.00
190.81 1.00000 -1.00000 0.00
190.99 1.00000 -1.00000 0.00
191.17 1.00000 -1.00000 0.00
191.35 1.00000 -1.00000 0.00
191.54 1.00000 -1.00000 0.00
191.72 1.00000 -1.00000 0.00
191.90 1.00000 -1.00000 0.00
192.08 1.00000 -1.00000 0.00
192.26 1.00000 -1.00000 0.00
192.44 1.00000 -1.00000 0.00
192.63 1.00000 -1.00000 0.00
192.81 1.00000 -1.00000 0.00
192.99 1.00000 -1.00000 0.00
193.17 1.00000 -1.00000 0.00
193.35 1.00000 -1.00000 0.00
193.53 1.00000 -1.00000 0.00
193.71 1.00000 -1.00000 0.00
193.90 1.00000 -1.00000 0.00
194.08 1.00000 -1.00000 0.00
194.26 1.00000 -1.00000 0.00
194.44 1.00000 -1.00000 0.00
194.62 1.00000 -1.00000 0.00
194.80 1.00000 -1.00000 0.00
194.99 1.00000 -1.00000 0.00
195.17 1.00000 -1.00000 0.00
195.35 1.00000 -1.00000 0.00
195.53 1.00000 -1.00000 0.00
195.71 0.98638 -0.98638 -0.12
195.89 1.00000 -1.00000 0.00
196.08 1.00000 -1.00000 0.00
196.26 1.00000 -1.00000 0.00
196.44 1.00000 -1.00000 0.00
196.62 0.87675 -0.87675 -1.14
196.80 1.00000 -1.00000 0.00
196.98 1.00000 -1.00000 0.00
197.16 1.00000 -1.00000 0.00
197.35 1.00000 -1.00000 0.00
197.53 1.00000 -1.00000 0.00
197.71 1.00000 -1.00000 0.00
197.89 1.00000 -1.00000 0.00
198.07 1.00000 -1.00000 0.00
198.25 1.00000 -1.00000 0.00
198.44 1.00000 -1.00000 0.00
198.62 1.00000 -1.00000 0.00
198.80 1.00000 -1.00000 0.00
198.98 0.83969 -0.83969 -1.52
199.16 0.97136 -0.97136 -0.25
199.34 0.98567 -0.98567 -0.13
199.52 1.00000 -1.00000 0.00
199.71 1.00000 -1.00000 0.00
199.89 1.00000 -1.00000 0.00
200.07 1.00000 -1.00000 0.00
200.25 1.00000 -1.00000 0.00
200.43 1.00000 -1.00000 0.00
200.61 1.00000 -1.00000 0.00
200.80 1.00000 -1.00000 0.00
200.98 1.00000 -1.00000 0.00
201.16 1.00000 -1.00000 0.00
201.34 1.00000 -1.00000 0.00
201.52 1.00000 -1.00000 0.00
201.70 1.00000 -1.00000 0.00
201.88 1.00000 -1.00000 0.00
202.07 1.00000 -1.00000 0.00
202.25 1.00000 -1.00000 0.00
202.43 1.00000 -1.00000 0.00
202.61 1.00000 -1.00000 0.00
202.79 1.00000 -1.00000 0.00
202.97 1.00000 -1.00000 0.00
203.16 1.00000 -1.00000 0.00
203.34 1.00000 -1.00000 0.00
203.52 1.00000 -1.00000 0.00
203.70 1.00000 -1.00000 0.00
203.88 1.00000 -1.00000 0.00
204.06 1.00000 -1.00000 0.00
204.24 1.00000 -1.00000 0.00
204.43 1.00000 -1.00000 0.00
204.61 1.00000 -1.00000 0.00
204.79 1.00000 -1.00000 0.00
204.97 1.00000 -1.00000 0.00
205.15 1.00000 -1.00000 0.00
205.33 1.00000 -1.00000 0.00
205.52 1.00000 -1.00000 0.00
205.70 1.00000 -1.00000 0.00
205.88 1.00000 -1.00000 0.00
206.06 1.00000 -1.00000 0.00
206.24 1.00000 -1.00000 0.00
206.42 1.00000 -1.00000 0.00
206.61 1.00000 -1.00000 0.00
206.79 1.00000 -1.00000 0.00
206.97 1.00000 -1.00000 0.00
207.15 1.00000 -1.00000 0.00
207.33 1.00000 -1.00000 0.00
207.51 1.00000 -1.00000 0.00
207.69 1.00000 -1.00000 0.00
207.88 1.00000 -1.00000 0.00
208.06 0.95053 -0.95053 -0.44
208.24 0.84672 -0.84672 -1.45
208.42 1.00000 -1.00000 0.00
208.60 1.00000 -1.00000 0.00
208.78 1.00000 -1.00000 0.00
208.97 1.00000 -1.00000 0.00
209.15 1.00000 -1.00000 0.00
209.33 1.00000 -1.00000 0.00
209.51 1.00000 -1.00000 0.00
209.69 1.00000 -1.00000 0.00
209.87 1.00000 -1.00000 0.00
210.05 1.00000 -1.00000 0.00
210.24 1.00000 -1.00000 0.00
210.42 1.00000 -1.00000 0.00
210.60 1.00000 -1.00000 0.00
210.78 1.00000 -1.00000 0.00
210.96 1.00000 -1.00000 0.00
211.14 1.00000 -1.00000 0.00
211.33 1.00000 -1.00000 0.00
211.51 1.00000 -1.00000 0.00
211.69 1.00000 -1.00000 0.00
211.87 1.00000 -1.00000 0.00
212.05 1.00000 -1.00000 0.00
212.23 1.00000 -1.00000 0.00
212.41 0.99354 -0.99354 -0.06
212.60 1.00000 -1.00000 0.00
212.78 1.00000 -1.00000 0.00
212.96 1.00000 -1.00000 0.00
213.14 1.00000 -1.00000 0.00
213.32 1.00000 -1.00000 0.00
213.50 1.00000 -1.00000 0.00
213.69 1.00000 -1.00000 0.00
213.87 1.00000 -1.00000 0.00
214.05 1.00000 -1.00000 0.00
214.23 1.00000 -1.00000 0.00
214.41 1.00000 -1.00000 0.00
214.59 1.00000 -1.00000 0.00
214.77 1.00000 -1.00000 0.00
214.96 1.00000 -1.00000 0.00
215.14 1.00000 -1.00000 0.00
215.32 1.00000 -1.00000 0.00
215.50 1.00000 -1.00000 0.00
215.68 1.00000 -1.00000 0.00
215.86 1.00000 -1.00000 0.00
216.05 1.00000 -1.00000 0.00
216.23 1.00000 -1.00000 0.00
216.41 1.00000 -1.00000 0.00
216.59 1.00000 -1.00000 0.00
216.77 1.00000 -1.00000 0.00
216.95 1.00000 -1.00000 0.00
217.14 0.93933 -0.93933 -0.54
217.32 1.00000 -1.00000 0.00
217.50 1.00000 -1.00000 0.00
217.68 1.00000 -1.00000 0.00
217.86 1.00000 -1.00000 0.00
218.04 1.00000 -1.00000 0.00
218.22 1.00000 -1.00000 0.00
218.41 1.00000 -1.00000 0.00
218.59 1.00000 -1.00000 0.00
218.77 1.00000 -1.00000 0.00
218.95 1.00000 -1.00000 0.00
219.13 1.00000 -1.00000 0.00
219.31 1.00000 -1.00000 0.00
219.50 1.00000 -1.00000 0.00
219.68 1.00000 -1.00000 0.00
219.86 1.00000 -1.00000 0.00
220.04 1.00000 -1.00000 0.00
220.22 1.00000 -1.00000 0.00
220.40 1.00000 -1.00000 0.00
220.58 1.00000 -1.00000 0.00
220.77 1.00000 -1.00000 0.00
220.95 1.00000 -1.00000 0.00
221.13 1.00000 -1.00000 0.00
221.31 1.00000 -1.00000 0.00
221.49 1.00000 -1.00000 0.00
221.67 1.00000 -1.00000 0.00
221.86 1.00000 -1.00000 0.00
222.04 0.94989 -0.94989 -0.45
222.22 1.00000 -1.00000 0.00
222.40 0.88297 -0.88297 -1.08
222.58 0.92985 -0.92985 -0.63
222.76 0.91958 -0.91958 -0.73
222.94 0.90478 -0.90478 -0.87
223.13 0.62936 -0.62936 -4.02
223.31 0.65291 -0.65291 -3.70
223.49 0.59084 -0.59084 -4.57
223.67 0.59761 -0.59761 -4.47
223.85 0.59173 -0.59173 -4.56
224.03 0.52362 -0.52362 -5.62
224.22 0.44020 -0.44020 -7.13
224.40 0.34807 -0.34807 -9.17
224.58 0.26915 -0.26915 -11.40
224.76 0.27794 -0.27794 -11.12
224.94 0.29034 -0.29034 -10.74
225.12 0.29762 -0.29762 -10.53
225.30 0.21423 -0.21423 -13.38
225.49 0.17384 -0.17384 -15.20
225.67 0.10795 -0.10795 -19.34
225.85 0.07334 -0.07334 -22.69
226.03 0.07817 -0.07817 -22.14
226.21 0.07228 -0.07228 -22.82
226.39 0.05354 -0.05354 -24.00
226.58 0.03662 -0.03662 -24.00
226.76 0.02805 -0.02805 -24.00
226.94 0.02205 -0.02205 -24.00
227.12 0.01801 -0.01801 -24.00
227.30 0.01256 -0.01256 -24.00
227.48 0.00854 -0.00854 -24.00
227.66 0.00566 -0.00566 -24.00
227.85 0.00421 -0.00421 -24.00
228.03 0.00340 -0.00340 -24.00
228.21 0.00283 -0.00283 -24.00
228.39 0.00215 -0.00215 -24.00
228.57 0.00183 -0.00183 -24.00
228.75 0.00164 -0.00164 -24.00
228.94 0.00172 -0.00172 -24.00
229.12 0.00144 -0.00144 -24.00
229.30 0.00142 -0.00142 -24.00
229.48 0.00128 -0.00128 -24.00
229.66 0.00106 -0.00106 -24.00
229.84 0.00088 -0.00088 -24.00
230.03 0.00076 -0.00076 -24.00
230.21 0.00067 -0.00067 -24.00
230.39 0.00051 -0.00051 -24.00
230.57 0.00039 -0.00039 -24.00
230.75 0.00031 -0.00031 -24.00
230.93 0.00014 -0.00014 -24.00
231.11 0.00001 -0.00001 -24.00
231.30 0.00000 -0.00000 -24.00
231.48 0.00000 -0.00000 -24.00
231.66 0.00000 -0.00000 -24.00
231.84 0.00000 -0.00000 -24.00
232.02 0.00000 -0.00000 -24.00
232.20 0.00000 -0.00000 -24.00


==> track3_poly.dat <==
t y
0.00 0.00068
0.18 0.70135
0.36 0.42566
0.54 0.40846
0.73 0.37853
0.91 0.38338
1.09 0.38988
1.27 0.37493
1.45 0.50192
1.63 0.38935
1.82 0.41510
2.00 0.40384
2.18 0.48960
2.36 0.26483
2.54 0.66049
2.72 0.49034
2.90 0.37767
3.09 0.27737
3.27 0.33058
3.45 0.37339
3.63 0.39321
3.81 0.75412
3.99 0.44211
4.18 0.34709
4.36 0.39333
4.54 0.41566
4.72 0.33779
4.90 0.69603
5.08 0.46344
5.26 0.42085
5.45 0.37874
5.63 0.38464
5.81 0.39220
5.99 0.37487
6.17 0.50055
6.35 0.39035
6.54 0.40465
6.72 0.41622
6.90 0.48797
7.08 0.37860
7.26 0.65752
7.44 0.48971
7.63 0.39922
7.81 0.27880
7.99 0.32809
8.17 0.37307
8.35 0.39289
8.53 0.75552
8.71 0.43982
8.90 0.34795
9.08 0.38960
9.26 0.41571
9.44 0.40707
9.62 0.69836
9.80 0.46601
9.99 0.42113
10.17 0.37872
10.35 0.38339
10.53 0.39038
10.71 0.37347
10.89 0.50142
11.07 0.39017
11.26 0.40607
11.44 0.41433
11.62 0.48978
11.80 0.37931
11.98 0.65979
12.16 0.49122
12.35 0.39925
12.53 0.27856
12.71 0.32548
12.89 0.36274
13.07 0.39315
13.25 0.75644
13.43 0.44096
13.62 0.34898
13.80 0.38739
13.98 0.41612
14.16 0.40806
14.34 0.69653
14.52 0.52758
14.71 0.42043
14.89 0.37797
15.07 0.37814
15.25 0.39031
15.43 0.37482
15.61 0.50297
15.79 0.39161
15.98 0.40696
16.16 0.41446
16.34 0.34558
16.52 0.49048
16.70 0.66004
16.88 0.49012
17.07 0.40731
17.25 0.27901
17.43 0.32561
17.61 0.36348
17.79 0.39360
17.97 0.75666
18.16 0.44344
18.34 0.36904
18.52 0.38820
18.70 0.41648
18.88 0.40590
19.06 0.64371
19.24 0.78497
19.43 0.67245
19.61 0.53848
19.79 0.56505
19.97 0.54615
20.15 0.56829
20.33 0.77208
20.52 0.69429
20.70 0.64437
20.88 0.46158
21.06 0.36089
21.24 0.68804
21.42 0.92219
21.60 0.72374
21.79 0.59613
21.97 0.55324
22.15 0.37816
22.33 0.34755
22.51 0.39610
22.69 0.75349
22.88 0.44375
23.06 0.36830
23.24 0.39177
23.42 0.41263
23.60 0.41058
23.78 0.86765
23.96 0.69100
24.15 0.73986
24.33 0.64525
24.51 1.00000
24.69 0.83642
24.87 0.54830
25.05 0.71521
25.24 0.61788
25.42 0.64013
25.60 0.61887
25.78 0.51877
25.96 0.62459
26.14 0.83616
26.32 0.74251
26.51 0.69086
26.69 0.29940
26.87 0.31407
27.05 0.34871
27.23 0.39399
27.41 0.78522
27.60 0.65406
27.78 0.60285
27.96 0.45731
28.14 0.41992
28.32 0.40640
28.50 0.44098
28.69 0.81907
28.87 0.63288
29.05 0.57135
29.23 0.63688
29.41 0.62237
29.59 0.58087
29.77 0.71480
29.96 0.63576
30.14 0.62814
30.32 0.62469
30.50 0.98736
30.68 0.56996
30.86 0.48400
31.05 0.80474
31.23 0.62516
31.41 0.30522
31.59 0.28563
31.77 0.34453
31.95 0.39522
32.13 0.75585
32.32 0.50621
32.50 0.40083
32.68 0.32368
32.86 0.39604
33.04 0.41686
33.22 0.42946
33.41 0.82380
33.59 0.64060
33.77 0.66670
33.95 0.52110
34.13 0.60756
34.31 0.53576
34.49 0.69527
34.68 0.66530
34.86 0.60700
35.04 0.49561
35.22 0.34202
35.40 0.49551
35.58 0.49264
35.77 0.75189
35.95 0.55698
36.13 0.42205
36.31 0.28900
36.49 0.34787
36.67 0.39338
36.85 0.90983
37.04 0.67116
37.22 0.46924
37.40 0.44619
37.58 0.40459
37.76 0.42343
37.94 0.31845
38.13 0.77301
38.31 0.69178
38.49 0.67893
38.67 0.58261
38.85 0.52622
39.03 0.49067
39.22 0.71472
39.40 0.46360
39.58 0.67981
39.76 0.64574
39.94 0.45175
40.12 0.49312
40.30 0.38266
40.49 0.76168
40.67 0.58479
40.85 0.50646
41.03 0.30428
41.21 0.34417
41.39 0.39277
41.58 1.00000
41.76 0.65112
41.94 0.59132
42.12 0.51987
42.30 0.39118
42.48 0.41558
42.66 0.32311
42.85 0.77830
43.03 0.57257
43.21 0.63799
43.39 0.65409
43.57 0.65591
43.75 0.59165
43.94 0.68380
44.12 0.57707
44.30 0.53177
44.48 0.55774
44.66 0.73235
44.84 0.65303
45.02 0.47262
45.21 0.85747
45.39 0.54714
45.57 0.51836
45.75 0.57108
45.93 0.64937
46.11 0.64598
46.30 0.73536
46.48 0.65888
46.66 0.57904
46.84 0.40863
47.02 0.39589
47.20 0.41358
47.38 0.32218
47.57 0.74287
47.75 0.75789
47.93 0.69265
48.11 0.67203
48.29 0.52644
48.47 0.68680
48.66 0.69548
48.84 0.61924
49.02 0.58000
49.20 0.55647
49.38 0.64392
49.56 0.50853
49.74 0.43662
49.93 0.83156
50.11 0.63712
50.29 0.40625
50.47 0.27107
50.65 0.35069
50.83 0.37924
51.02 0.74779
51.20 0.69647
51.38 0.47588
51.56 0.41732
51.74 0.45248
51.92 0.41549
52.11 0.32010
52.29 0.80470
52.47 0.68793
52.65 0.64197
52.83 0.48633
53.01 0.51320
53.19 0.54449
53.38 0.63941
53.56 0.64128
53.74 0.57012
53.92 0.53424
54.10 0.63942
54.28 0.51162
54.47 0.48010
54.65 0.82811
54.83 0.55917
55.01 0.58039
55.19 0.51437
55.37 0.59676
55.55 0.68241
55.74 0.67306
55.92 0.64406
56.10 0.63134
56.28 0.55411
56.46 0.74937
56.64 0.47630
56.83 1.00000
57.01 1.00000
57.19 0.94434
57.37 1.00000
57.55 1.00000
57.73 1.00000
57.91 1.00000
58.10 1.00000
58.28 1.00000
58.46 1.00000
58.64 1.00000
58.82 1.00000
59.00 1.00000
59.19 1.00000
59.37 1.00000
59.55 1.00000
59.73 0.81888
59.91 0.81293
60.09 0.88057
60.27 1.00000
60.46 1.00000
60.64 1.00000
60.82 1.00000
61.00 0.97400
61.18 1.00000
61.36 1.00000
61.55 1.00000
61.73 1.00000
61.91 1.00000
62.09 1.00000
62.27 1.00000
62.45 1.00000
62.64 1.00000
62.82 1.00000
63.00 1.00000
63.18 1.00000
63.36 1.00000
63.54 1.00000
63.72 1.00000
63.91 1.00000
64.09 1.00000
64.27 0.84319
64.45 0.98642
64.63 0.75980
64.81 1.00000
65.00 1.00000
65.18 1.00000
65.36 1.00000
65.54 1.00000
65.72 1.00000
65.90 1.00000
66.08 1.00000
66.27 1.00000
66.45 1.00000
66.63 1.00000
66.81 1.00000
66.99 1.00000
67.17 1.00000
67.36 1.00000
67.54 1.00000
67.72 1.00000
67.90 1.00000
68.08 1.00000
68.26 1.00000
68.44 1.00000
68.63 1.00000
68.81 0.75601
68.99 1.00000
69.17 0.90635
69.35 1.00000
69.53 1.00000
69.72 1.00000
69.90 1.00000
70.08 0.86951
70.26 0.93703
70.44 1.00000
70.62 1.00000
70.80 1.00000
70.99 1.00000
71.17 1.00000
71.35 1.00000
71.53 1.00000
71.71 1.00000
71.89 1.00000
72.08 1.00000
72.26 1.00000
72.44 1.00000
72.62 1.00000
72.80 1.00000
72.98 1.00000
73.17 0.87955
73.35 1.00000
73.53 1.00000
73.71 1.00000
73.89 1.00000
74.07 0.76090
74.25 0.97011
74.44 1.00000
74.62 1.00000
74.80 1.00000
74.98 1.00000
75.16 1.00000
75.34 1.00000
75.53 1.00000
75.71 1.00000
75.89 0.85320
76.07 1.00000
76.25 1.00000
76.43 1.00000
76.61 1.00000
76.80 1.00000
76.98 1.00000
77.16 1.00000
77.34 1.00000
77.52 1.00000
77.70 0.70184
77.89 0.72228
78.07 0.98043
78.25 1.00000
78.43 1.00000
78.61 0.99273
78.79 0.96234
78.97 1.00000
79.16 1.00000
79.34 1.00000
79.52 1.00000
79.70 1.00000
79.88 1.00000
80.06 1.00000
80.25 1.00000
80.43 1.00000
80.61 1.00000
80.79 1.00000
80.97 1.00000
81.15 1.00000
81.33 1.00000
81.52 1.00000
81.70 1.00000
81.88 1.00000
82.06 0.98569
82.24 0.91219
82.42 1.00000
82.61 1.00000
82.79 1.00000
82.97 1.00000
83.15 1.00000
83.33 1.00000
83.51 1.00000
83.70 1.00000
83.88 1.00000
84.06 1.00000
84.24 1.00000
84.42 1.00000
84.60 1.00000
84.78 1.00000
84.97 1.00000
85.15 1.00000
85.33 1.00000
85.51 1.00000
85.69 1.00000
85.87 1.00000
86.06 1.00000
86.24 1.00000
86.42 1.00000
86.60 1.00000
86.78 0.69540
86.96 0.76749
87.14 0.88393
87.33 1.00000
87.51 1.00000
87.69 1.00000
87.87 1.00000
88.05 1.00000
88.23 1.00000
88.42 1.00000
88.60 1.00000
88.78 1.00000
88.96 1.00000
89.14 1.00000
89.32 0.98726
89.50 1.00000
89.69 1.00000
89.87 1.00000
90.05 1.00000
90.23 1.00000
90.41 1.00000
90.59 1.00000
90.78 1.00000
90.96 1.00000
91.14 1.00000
91.32 0.93210
91.50 1.00000
91.68 1.00000
91.86 1.00000
92.05 1.00000
92.23 1.00000
92.41 1.00000
92.59 1.00000
92.77 1.00000
92.95 1.00000
93.14 1.00000
93.32 1.00000
93.50 1.00000
93.68 1.00000
93.86 1.00000
94.04 1.00000
94.22 1.00000
94.41 1.00000
94.59 1.00000
94.77 1.00000
94.95 1.00000
95.13 1.00000
95.31 1.00000
95.50 1.00000
95.68 1.00000
95.86 0.86310
96.04 0.93859
96.22 0.85707
96.40 1.00000
96.59 0.93623
96.77 0.96280
96.95 0.98755
97.13 1.00000
97.31 1.00000
97.49 1.00000
97.67 1.00000
97.86 1.00000
98.04 1.00000
98.22 1.00000
98.40 1.00000
98.58 1.00000
98.76 1.00000
98.95 1.00000
99.13 1.00000
99.31 1.00000
99.49 1.00000
99.67 1.00000
99.85 1.00000
100.03 1.00000
100.22 0.94089
100.40 1.00000
100.58 1.00000
100.76 1.00000
100.94 1.00000
101.12 1.00000
101.31 1.00000
101.49 1.00000
101.67 1.00000
101.85 1.00000
102.03 1.00000
102.21 1.00000
102.39 0.99108
102.58 1.00000
102.76 1.00000
102.94 1.00000
103.12 1.00000
103.30 1.00000
103.48 1.00000
103.67 1.00000
103.85 1.00000
104.03 1.00000
104.21 1.00000
104.39 1.00000
104.57 1.00000
104.75 0.81766
104.94 0.77378
105.12 1.00000
105.30 1.00000
105.48 1.00000
105.66 1.00000
105.84 1.00000
106.03 0.93960
106.21 0.97092
106.39 1.00000
106.57 1.00000
106.75 1.00000
106.93 1.00000
107.12 1.00000
107.30 1.00000
107.48 1.00000
107.66 1.00000
107.84 1.00000
108.02 1.00000
108.20 1.00000
108.39 1.00000
108.57 1.00000
108.75 1.00000
108.93 1.00000
109.11 1.00000
109.29 1.00000
109.48 1.00000
109.66 0.88269
109.84 0.84398
110.02 0.88886
110.20 0.81285
110.38 0.76225
110.56 0.83235
110.75 0.71816
110.93 0.48550
111.11 0.64889
111.29 0.55800
111.47 0.55087
111.65 0.63268
111.84 0.54226
112.02 0.41032
112.20 0.50052
112.38 0.31945
112.56 0.44297
112.74 0.45392
112.92 0.39917
113.11 0.30287
113.29 1.00000
113.47 1.00000
113.65 0.85054
113.83 0.92857
114.01 0.92872
114.20 1.00000
114.38 0.92787
114.56 0.92728
114.74 0.90200
114.92 0.78728
115.10 0.53036
115.28 0.74617
115.47 0.70803
115.65 0.88746
115.83 1.00000
116.01 1.00000
116.19 0.90097
116.37 0.81495
116.56 0.81010
116.74 0.57216
116.92 0.70978
117.10 0.68379
117.28 0.64827
117.46 0.63783
117.65 0.64188
117.83 0.44698
118.01 1.00000
118.19 1.00000
118.37 0.99911
118.55 0.97348
118.73 0.92651
118.92 0.83821
119.10 0.78163
119.28 0.88244
119.46 0.85891
119.64 0.87759
119.82 0.84682
120.01 0.68110
120.19 0.61505
120.37 1.00000
120.55 0.82836
120.73 0.81737
120.91 0.58117
121.09 0.56026
121.28 0.66697
121.46 0.70204
121.64 0.76495
121.82 0.60250
122.00 0.57771
122.18 0.49725
122.37 0.51135
122.55 0.48726
122.73 0.84998
122.91 0.75733
123.09 0.75279
123.27 0.61451
123.45 0.62521
123.64 0.48897
123.82 0.57287
124.00 0.73623
124.18 0.55735
124.36 0.61574
124.54 0.75647
124.73 0.92506
124.91 0.52899
125.09 0.95624
125.27 0.78286
125.45 0.53654
125.63 0.37633
125.81 0.39043
126.00 0.47305
126.18 0.53665
126.36 0.90109
126.54 0.59056
126.72 0.43676
126.90 0.45618
127.09 0.47979
127.27 0.38315
127.45 0.98907
127.63 0.84769
127.81 0.78794
127.99 0.72287
128.18 0.74979
128.36 0.74367
128.54 0.69962
128.72 0.75170
128.90 0.59529
129.08 0.60441
129.26 0.66328
129.45 0.49687
129.63 0.48173
129.81 0.81939
129.99 0.72193
130.17 0.57499
130.35 0.46370
130.54 0.42615
130.72 0.39724
130.90 0.39596
131.08 0.68769
131.26 0.67628
131.44 0.50718
131.62 0.48056
131.81 0.49687
131.99 0.50261
132.17 1.00000
132.35 1.00000
132.53 0.93768
132.71 0.68657
132.90 0.78552
133.08 0.81960
133.26 0.65918
133.44 0.85691
133.62 0.62196
133.80 0.70058
133.98 0.66400
134.17 0.76206
134.35 0.88763
134.53 0.80212
134.71 0.75317
134.89 0.72390
135.07 0.71927
135.26 0.45829
135.44 0.35556
135.62 0.41665
135.80 0.80674
135.98 0.76209
136.16 0.72777
136.34 0.49894
136.53 0.44066
136.71 0.42123
136.89 0.80940
137.07 0.82128
137.25 0.89020
137.43 0.82050
137.62 0.76802
137.80 0.72098
137.98 0.75624
138.16 0.71074
138.34 0.57694
138.52 0.55982
138.70 0.61578
138.89 0.66748
139.07 0.61698
139.25 0.96133
139.43 0.76532
139.61 0.88241
139.79 0.85657
139.98 0.66604
140.16 0.62832
140.34 0.56206
140.52 0.73494
140.70 0.68584
140.88 0.67429
141.07 0.55965
141.25 0.61805
141.43 0.54877
141.61 0.76937
141.79 0.81651
141.97 0.89851
142.15 0.60569
142.34 0.56287
142.52 0.71871
142.70 0.68278
142.88 0.75445
143.06 0.58891
143.24 0.63321
143.43 0.63886
143.61 0.44090
143.79 0.56712
143.97 0.78212
144.15 0.79281
144.33 0.64851
144.51 0.68146
144.70 0.53310
144.88 0.44678
145.06 0.45030
145.24 0.81891
145.42 0.70129
145.60 0.63458
145.79 0.75058
145.97 0.63349
146.15 0.57266
146.33 0.93375
146.51 1.00000
146.69 0.92461
146.87 0.78490
147.06 0.72426
147.24 0.64968
147.42 0.51993
147.60 0.70525
147.78 0.78188
147.96 0.70306
148.15 0.71898
148.33 0.60130
148.51 0.53850
148.69 0.79569
148.87 1.00000
149.05 0.75177
149.23 0.69115
149.42 0.54187
149.60 0.86338
149.78 0.68335
149.96 0.81735
150.14 0.74611
150.32 0.70907
150.51 0.92844
150.69 0.55921
150.87 0.81782
151.05 1.00000
151.23 1.00000
151.41 1.00000
151.60 1.00000
151.78 1.00000
151.96 1.00000
152.14 1.00000
152.32 1.00000
152.50 1.00000
152.68 1.00000
152.87 1.00000
153.05 1.00000
153.23 1.00000
153.41 1.00000
153.59 1.00000
153.77 1.00000
153.96 0.78686
154.14 0.93398
154.32 0.78292
154.50 1.00000
154.68 1.00000
154.86 0.91387
155.04 1.00000
155.23 1.00000
155.41 0.95279
155.59 1.00000
155.77 1.00000
155.95 1.00000
156.13 1.00000
156.32 0.82667
156.50 1.00000
156.68 1.00000
156.86 1.00000
157.04 1.00000
157.22 1.00000
157.40 1.00000
157.59 1.00000
157.77 1.00000
157.95 1.00000
158.13 1.00000
158.31 1.00000
158.49 1.00000
158.68 1.00000
158.86 1.00000
159.04 1.00000
159.22 1.00000
159.40 1.00000
159.58 1.00000
159.76 1.00000
159.95 1.00000
160.13 1.00000
160.31 1.00000
160.49 0.96890
160.67 1.00000
160.85 1.00000
161.04 1.00000
161.22 1.00000
161.40 1.00000
161.58 1.00000
161.76 1.00000
161.94 1.00000
162.13 1.00000
162.31 1.00000
162.49 1.00000
162.67 0.97270
162.85 0.86979
163.03 0.92110
163.21 0.97683
163.40 1.00000
163.58 1.00000
163.76 1.00000
163.94 1.00000
164.12 1.00000
164.30 1.00000
164.49 1.00000
164.67 1.00000
164.85 1.00000
165.03 1.00000
165.21 1.00000
165.39 1.00000
165.57 1.00000
165.76 1.00000
165.94 1.00000
166.12 1.00000
166.30 1.00000
166.48 1.00000
166.66 1.00000
166.85 1.00000
167.03 1.00000
167.21 1.00000
167.39 1.00000
167.57 1.00000
167.75 1.00000
167.93 1.00000
168.12 1.00000
168.30 1.00000
168.48 1.00000
168.66 1.00000
168.84 1.00000
169.02 1.00000
169.21 1.00000
169.39 1.00000
169.57 1.00000
169.75 1.00000
169.93 1.00000
170.11 1.00000
170.29 1.00000
170.48 1.00000
170.66 1.00000
170.84 1.00000
171.02 1.00000
171.20 1.00000
171.38 1.00000
171.57 1.00000
171.75 1.00000
171.93 0.89258
172.11 1.00000
172.29 1.00000
172.47 1.00000
172.66 1.00000
172.84 0.87041
173.02 0.94484
173.20 1.00000
173.38 1.00000
173.56 1.00000
173.74 1.00000
173.93 1.00000
174.11 1.00000
174.29 1.00000
174.47 1.00000
174.65 1.00000
174.83 1.00000
175.02 1.00000
175.20 1.00000
175.38 1.00000
175.56 1.00000
175.74 1.00000
175.92 1.00000
176.10 1.00000
176.29 1.00000
176.47 1.00000
176.65 1.00000
176.83 1.00000
177.01 1.00000
177.19 1.00000
177.38 1.00000
177.56 1.00000
177.74 1.00000
177.92 1.00000
178.10 1.00000
178.28 1.00000
178.46 1.00000
178.65 1.00000
178.83 1.00000
179.01 1.00000
179.19 1.00000
179.37 1.00000
179.55 1.00000
179.74 1.00000
179.92 1.00000
180.10 1.00000
180.28 1.00000
180.46 1.00000
180.64 1.00000
180.82 0.93976
181.01 0.96878
181.19 0.90053
181.37 1.00000
181.55 1.00000
181.73 1.00000
181.91 1.00000
182.10 1.00000
182.28 1.00000
182.46 1.00000
182.64 1.00000
182.82 1.00000
183.00 1.00000
183.18 1.00000
183.37 1.00000
183.55 1.00000
183.73 1.00000
183.91 1.00000
184.09 1.00000
184.27 1.00000
184.46 1.00000
184.64 1.00000
184.82 1.00000
185.00 0.96128
185.18 1.00000
185.36 0.96224
185.55 0.97966
185.73 1.00000
185.91 1.00000
186.09 1.00000
186.27 1.00000
186.45 1.00000
186.63 1.00000
186.82 1.00000
187.00 1.00000
187.18 1.00000
187.36 1.00000
187.54 1.00000
187.72 1.00000
187.91 1.00000
188.09 1.00000
188.27 1.00000
188.45 1.00000
188.63 1.00000
188.81 1.00000
188.99 1.00000
189.18 1.00000
189.36 1.00000
189.54 1.00000
189.72 1.00000
189.90 1.00000
190.08 0.81967
190.27 0.96419
190.45 1.00000
190.63 1.00000
190.81 1.00000
190.99 1.00000
191.17 1.00000
191.35 1.00000
191.54 1.00000
191.72 1.00000
191.90 1.00000
192.08 1.00000
192.26 1.00000
192.44 1.00000
192.63 1.00000
192.81 1.00000
192.99 1.00000
193.17 1.00000
193.35 1.00000
193.53 1.00000
193.71 1.00000
193.90 1.00000
194.08 1.00000
194.26 1.00000
194.44 1.00000
194.62 1.00000
194.80 1.00000
194.99 1.00000
195.17 1.00000
195.35 1.00000
195.53 1.00000
195.71 0.98638
195.89 1.00000
196.08 1.00000
196.26 1.00000
196.44 1.00000
196.62 0.87675
196.80 1.00000
196.98 1.00000
197.16 1.00000
197.35 1.00000
197.53 1.00000
197.71 1.00000
197.89 1.00000
198.07 1.00000
198.25 1.00000
198.44 1.00000
198.62 1.00000
198.80 1.00000
198.98 0.83969
199.16 0.97136
199.34 0.98567
199.52 1.00000
199.71 1.00000
199.89 1.00000
200.07 1.00000
200.25 1.00000
200.43 1.00000
200.61 1.00000
200.80 1.00000
200.98 1.00000
201.16 1.00000
201.34 1.00000
201.52 1.00000
201.70 1.00000
201.88 1.00000
202.07 1.00000
202.25 1.00000
202.43 1.00000
202.61 1.00000
202.79 1.00000
202.97 1.00000
203.16 1.00000
203.34 1.00000
203.52 1.00000
203.70 1.00000
203.88 1.00000
204.06 1.00000
204.24 1.00000
204.43 1.00000
204.61 1.00000
204.79 1.00000
204.97 1.00000
205.15 1.00000
205.33 1.00000
205.52 1.00000
205.70 1.00000
205.88 1.00000
206.06 1.00000
206.24 1.00000
206.42 1.00000
206.61 1.00000
206.79 1.00000
206.97 1.00000
207.15 1.00000
207.33 1.00000
207.51 1.00000
207.69 1.00000
207.88 1.00000
208.06 0.95053
208.24 0.84672
208.42 1.00000
208.60 1.00000
208.78 1.00000
208.97 1.00000
209.15 1.00000
209.33 1.00000
209.51 1.00000
209.69 1.00000
209.87 1.00000
210.05 1.00000
210.24 1.00000
210.42 1.00000
210.60 1.00000
210.78 1.00000
210.96 1.00000
211.14 1.00000
211.33 1.00000
211.51 1.00000
211.69 1.00000
211.87 1.00000
212.05 1.00000
212.23 1.00000
212.41 0.99354
212.60 1.00000
212.78 1.00000
212.96 1.00000
213.14 1.00000
213.32 1.00000
213.50 1.00000
213.69 1.00000
213.87 1.00000
214.05 1.00000
214.23 1.00000
214.41 1.00000
214.59 1.00000
214.77 1.00000
214.96 1.00000
215.14 1.00000
215.32 1.00000
215.50 1.00000
215.68 1.00000
215.86 1.00000
216.05 1.00000
216.23 1.00000
216.41 1.00000
216.59 1.00000
216.77 1.00000
216.95 1.00000
217.14 0.93933
217.32 1.00000
217.50 1.00000
217.68 1.00000
217.86 1.00000
218.04 1.00000
218.22 1.00000
218.41 1.00000
218.59 1.00000
218.77 1.00000
218.95 1.00000
219.13 1.00000
219.31 1.00000
219.50 1.00000
219.68 1.00000
219.86 1.00000
220.04 1.00000
220.22 1.00000
220.40 1.00000
220.58 1.00000
220.77 1.00000
220.95 1.00000
221.13 1.00000
221.31 1.00000
221.49 1.00000
221.67 1.00000
221.86 1.00000
222.04 0.94989
222.22 1.00000
222.40 0.88297
222.58 0.92985
222.76 0.91958
222.94 0.90478
223.13 0.62936
223.31 0.65291
223.49 0.59084
223.67 0.59761
223.85 0.59173
224.03 0.52362
224.22 0.44020
224.40 0.34807
224.58 0.26915
224.76 0.27794
224.94 0.29034
225.12 0.29762
225.30 0.21423
225.49 0.17384
225.67 0.10795
225.85 0.07334
226.03 0.07817
226.21 0.07228
226.39 0.05354
226.58 0.03662
226.76 0.02805
226.94 0.02205
227.12 0.01801
227.30 0.01256
227.48 0.00854
227.66 0.00566
227.85 0.00421
228.03 0.00340
228.21 0.00283
228.39 0.00215
228.57 0.00183
228.75 0.00164
228.94 0.00172
229.12 0.00144
229.30 0.00142
229.48 0.00128
229.66 0.00106
229.84 0.00088
230.03 0.00076
230.21 0.00067
230.39 0.00051
230.57 0.00039
230.75 0.00031
230.93 0.00014
231.11 0.00001
231.30 0.00000
231.48 0.00000
231.66 0.00000
231.84 0.00000
232.02 0.00000
232.20 0.00000
232.20 -0.00000
232.02 -0.00000
231.84 -0.00000
231.66 -0.00000
231.48 -0.00000
231.30 -0.00000
231.11 -0.00001
230.93 -0.00014
230.75 -0.00031
230.57 -0.00039
230.39 -0.00051
230.21 -0.00067
230.03 -0.00076
229.84 -0.00088
229.66 -0.00106
229.48 -0.00128
229.30 -0.00142
229.12 -0.00144
228.94 -0.00172
228.75 -0.00164
228.57 -0.00183
228.39 -0.00215
228.21 -0.00283
228.03 -0.00340
227.85 -0.00421
227.66 -0.00566
227.48 -0.00854
227.30 -0.01256
227.12 -0.01801
226.94 -0.02205
226.76 -0.02805
226.58 -0.03662
226.39 -0.05354
226.21 -0.07228
226.03 -0.07817
225.85 -0.07334
225.67 -0.10795
225.49 -0.17384
225.30 -0.21423
225.12 -0.29762
224.94 -0.29034
224.76 -0.27794
224.58 -0.26915
224.40 -0.34807
224.22 -0.44020
224.03 -0.52362
223.85 -0.59173
223.67 -0.59761
223.49 -0.59084
223.31 -0.65291
223.13 -0.62936
222.94 -0.90478
222.76 -0.91958
222.58 -0.92985
222.40 -0.88297
222.22 -1.00000
222.04 -0.94989
221.86 -1.00000
221.67 -1.00000
221.49 -1.00000
221.31 -1.00000
221.13 -1.00000
220.95 -1.00000
220.77 -1.00000
220.58 -1.00000
220.40 -1.00000
220.22 -1.00000
220.04 -1.00000
219.86 -1.00000
219.68 -1.00000
219.50 -1.00000
219.31 -1.00000
219.13 -1.00000
218.95 -1.00000
218.77 -1.00000
218.59 -1.00000
218.41 -1.00000
218.22 -1.00000
218.04 -1.00000
217.86 -1.00000
217.68 -1.00000
217.50 -1.00000
217.32 -1.00000
217.14 -0.93933
216.95 -1.00000
216.77 -1.00000
216.59 -1.00000
216.41 -1.00000
216.23 -1.00000
216.05 -1.00000
215.86 -1.00000
215.68 -1.00000
215.50 -1.00000
215.32 -1.00000
215.14 -1.00000
214.96 -1.00000
214.77 -1.00000
214.59 -1.00000
214.41 -1.00000
214.23 -1.00000
214.05 -1.00000
213.87 -1.00000
213.69 -1.00000
213.50 -1.00000
213.32 -1.00000
213.14 -1.00000
212.96 -1.00000
212.78 -1.00000
212.60 -1.00000
212.41 -0.99354
212.23 -1.00000
212.05 -1.00000
211.87 -1.00000
211.69 -1.00000
211.51 -1.00000
211.33 -1.00000
211.14 -1.00000
210.96 -1.00000
210.78 -1.00000
210.60 -1.00000
210.42 -1.00000
210.24 -1.00000
210.05 -1.00000
209.87 -1.00000
209.69 -1.00000
209.51 -1.00000
209.33 -1.00000
209.15 -1.00000
208.97 -1.00000
208.78 -1.00000
208.60 -1.00000
208.42 -1.00000
208.24 -0.84672
208.06 -0.95053
207.88 -1.00000
207.69 -1.00000
207.51 -1.00000
207.33 -1.00000
207.15 -1.00000
206.97 -1.00000
206.79 -1.00000
206.61 -1.00000
206.42 -1.00000
206.24 -1.00000
206.06 -1.00000
205.88 -1.00000
205.70 -1.00000
205.52 -1.00000
205.33 -1.00000
205.15 -1.00000
204.97 -1.00000
204.79 -1.00000
204.61 -1.00000
204.43 -1.00000
204.24 -1.00000
204.06 -1.00000
203.88 -1.00000
203.70 -1.00000
203.52 -1.00000
203.34 -1.00000
203.16 -1.00000
202.97 -1.00000
202.79 -1.00000
202.61 -1.00000
202.43 -1.00000
202.25 -1.00000
202.07 -1.00000
201.88 -1.00000
201.70 -1.00000
201.52 -1.00000
201.34 -1.00000
201.16 -1.00000
200.98 -1.00000
200.80 -1.00000
200.61 -1.00000
200.43 -1.00000
200.25 -1.00000
200.07 -1.00000
199.89 -1.00000
199.71 -1.00000
199.52 -1.00000
199.34 -0.98567
199.16 -0.97136
198.98 -0.83969
198.80 -1.00000
198.62 -1.00000
198.44 -1.00000
198.25 -1.00000
198.07 -1.00000
197.89 -1.00000
197.71 -1.00000
197.53 -1.00000
197.35 -1.00000
197.16 -1.00000
196.98 -1.00000
196.80 -1.00000
196.62 -0.87675
196.44 -1.00000
196.26 -1.00000
196.08 -1.00000
195.89 -1.00000
195.71 -0.98638
195.53 -1.00000
195.35 -1.00000
195.17 -1.00000
194.99 -1.00000
194.80 -1.00000
194.62 -1.00000
194.44 -1.00000
194.26 -1.00000
194.08 -1.00000
193.90 -1.00000
193.71 -1.00000
193.53 -1.00000
193.35 -1.00000
193.17 -1.00000
192.99 -1.00000
192.81 -1.00000
192.63 -1.00000
192.44 -1.00000
192.26 -1.00000
192.08 -1.00000
191.90 -1.00000
191.72 -1.00000
191.54 -1.00000
191.35 -1.00000
191.17 -1.00000
190.99 -1.00000
190.81 -1.00000
190.63 -1.00000
190.45 -1.00000
190.27 -0.96419
190.08 -0.81967
189.90 -1.00000
189.72 -1.00000
189.54 -1.00000
189.36 -1.00000
189.18 -1.00000
188.99 -1.00000
188.81 -1.00000
188.63 -1.00000
188.45 -1.00000
188.27 -1.00000
188.09 -1.00000
187.91 -1.00000
187.72 -1.00000
187.54 -1.00000
187.36 -1.00000
187.18 -1.00000
187.00 -1.00000
186.82 -1.00000
186.63 -1.00000
186.45 -1.00000
186.27 -1.00000
186.09 -1.00000
185.91 -1.00000
185.73 -1.00000
185.55 -0.97966
185.36 -0.96224
185.18 -1.00000
185.00 -0.96128
184.82 -1.00000
184.64 -1.00000
184.46 -1.00000
184.27 -1.00000
184.09 -1.00000
183.91 -1.00000
183.73 -1.00000
183.55 -1.00000
183.37 -1.00000
183.18 -1.00000
183.00 -1.00000
182.82 -1.00000
182.64 -1.00000
182.46 -1.00000
182.28 -1.00000
182.10 -1.00000
181.91 -1.00000
181.73 -1.00000
181.55 -1.00000
181.37 -1.00000
181.19 -0.90053
181.01 -0.96878
180.82 -0.93976
180.64 -1.00000
180.46 -1.00000
180.28 -1.00000
180.10 -1.00000
179.92 -1.00000
179.74 -1.00000
179.55 -1.00000
179.37 -1.00000
179.19 -1.00000
179.01 -1.00000
178.83 -1.00000
178.65 -1.00000
178.46 -1.00000
178.28 -1.00000
178.10 -1.00000
177.92 -1.00000
177.74 -1.00000
177.56 -1.00000
177.38 -1.00000
177.19 -1.00000
177.01 -1.00000
176.83 -1.00000
176.65 -1.00000
176.47 -1.00000
176.29 -1.00000
176.10 -1.00000
175.92 -1.00000
175.74 -1.00000
175.56 -1.00000
175.38 -1.00000
175.20 -1.00000
175.02 -1.00000
174.83 -1.00000
174.65 -1.00000
174.47 -1.00000
174.29 -1.00000
174.11 -1.00000
173.93 -1.00000
173.74 -1.00000
173.56 -1.00000
173.38 -1.00000
173.20 -1.00000
173.02 -0.94484
172.84 -0.87041
172.66 -1.00000
172.47 -1.00000
172.29 -1.00000
172.11 -1.00000
171.93 -0.89258
171.75 -1.00000
171.57 -1.00000
171.38 -1.00000
171.20 -1.00000
171.02 -1.00000
170.84 -1.00000
170.66 -1.00000
170.48 -1.00000
170.29 -1.00000
170.11 -1.00000
169.93 -1.00000
169.75 -1.00000
169.57 -1.00000
169.39 -1.00000
169.21 -1.00000
169.02 -1.00000
168.84 -1.00000
168.66 -1.00000
168.48 -1.00000
168.30 -1.00000
168.12 -1.00000
167.93 -1.00000
167.75 -1.00000
167.57 -1.00000
167.39 -1.00000
167.21 -1.00000
167.03 -1.00000
166.85 -1.00000
166.66 -1.00000
166.48 -1.00000
166.30 -1.00000
166.12 -1.00000
165.94 -1.00000
165.76 -1.00000
165.57 -1.00000
165.39 -1.00000
165.21 -1.00000
165.03 -1.00000
164.85 -1.00000
164.67 -1.00000
164.49 -1.00000
164.30 -1.00000
164.12 -1.00000
163.94 -1.00000
163.76 -1.00000
163.58 -1.00000
163.40 -1.00000
163.21 -0.97683
163.03 -0.92110
162.85 -0.86979
162.67 -0.97270
162.49 -1.00000
162.31 -1.00000
162.13 -1.00000
161.94 -1.00000
161.76 -1.00000
161.58 -1.00000
161.40 -1.00000
161.22 -1.00000
161.04 -1.00000
160.85 -1.00000
160.67 -1.00000
160.49 -0.96890
160.31 -1.00000
160.13 -1.00000
159.95 -1.00000
159.76 -1.00000
159.58 -1.00000
159.40 -1.00000
159.22 -1.00000
159.04 -1.00000
158.86 -1.00000
158.68 -1.00000
158.49 -1.00000
158.31 -1.00000
158.13 -1.00000
157.95 -1.00000
157.77 -1.00000
157.59 -1.00000
157.40 -1.00000
157.22 -1.00000
157.04 -1.00000
156.86 -1.00000
156.68 -1.00000
156.50 -1.00000
156.32 -0.82667
156.13 -1.00000
155.95 -1.00000
155.77 -1.00000
155.59 -1.00000
155.41 -0.95279
155.23 -1.00000
155.04 -1.00000
154.86 -0.91387
154.68 -1.00000
154.50 -1.00000
154.32 -0.78292
154.14 -0.93398
153.96 -0.78686
153.77 -1.00000
153.59 -1.00000
153.41 -1.00000
153.23 -1.00000
153.05 -1.00000
152.87 -1.00000
152.68 -1.00000
152.50 -1.00000
152.32 -1.00000
152.14 -1.00000
151.96 -1.00000
151.78 -1.00000
151.60 -1.00000
151.41 -1.00000
151.23 -1.00000
151.05 -1.00000
150.87 -0.81782
150.69 -0.55921
150.51 -0.92844
150.32 -0.70907
150.14 -0.74611
149.96 -0.81735
149.78 -0.68335
149.60 -0.86338
149.42 -0.54187
149.23 -0.69115
149.05 -0.75177
148.87 -1.00000
148.69 -0.79569
148.51 -0.53850
148.33 -0.60130
148.15 -0.71898
147.96 -0.70306
147.78 -0.78188
147.60 -0.70525
147.42 -0.51993
147.24 -0.64968
147.06 -0.72426
146.87 -0.78490
146.69 -0.92461
146.51 -1.00000
146.33 -0.93375
146.15 -0.57266
145.97 -0.63349
145.79 -0.75058
145.60 -0.63458
145.42 -0.70129
145.24 -0.81891
145.06 -0.45030
144.88 -0.44678
144.70 -0.53310
144.51 -0.68146
144.33 -0.64851
144.15 -0.79281
143.97 -0.78212
143.79 -0.56712
143.61 -0.44090
143.43 -0.63886
143.24 -0.63321
143.06 -0.58891
142.88 -0.75445
142.70 -0.68278
142.52 -0.71871
142.34 -0.56287
142.15 -0.60569
141.97 -0.89851
141.79 -0.81651
141.61 -0.76937
141.43 -0.54877
141.25 -0.61805
141.07 -0.55965
140.88 -0.67429
140.70 -0.68584
140.52 -0.73494
140.34 -0.56206
140.16 -0.62832
139.98 -0.66604
139.79 -0.85657
139.61 -0.88241
139.43 -0.76532
139.25 -0.96133
139.07 -0.61698
138.89 -0.66748
138.70 -0.61578
138.52 -0.55982
138.34 -0.57694
138.16 -0.71074
137.98 -0.75624
137.80 -0.72098
137.62 -0.76802
137.43 -0.82050
137.25 -0.89020
137.07 -0.82128
136.89 -0.80940
136.71 -0.42123
136.53 -0.44066
136.34 -0.49894
136.16 -0.72777
135.98 -0.76209
135.80 -0.80674
135.62 -0.41665
135.44 -0.35556
135.26 -0.45829
135.07 -0.71927
134.89 -0.72390
134.71 -0.75317
134.53 -0.80212
134.35 -0.88763
134.17 -0.76206
133.98 -0.66400
133.80 -0.70058
133.62 -0.62196
133.44 -0.85691
133.26 -0.65918
133.08 -0.81960
132.90 -0.78552
132.71 -0.68657
132.53 -0.93768
132.35 -1.00000
132.17 -1.00000
131.99 -0.50261
131.81 -0.49687
131.62 -0.48056
131.44 -0.50718
131.26 -0.67628
131.08 -0.68769
130.90 -0.39596
130.72 -0.39724
130.54 -0.42615
130.35 -0.46370
130.17 -0.57499
129.99 -0.72193
129.81 -0.81939
129.63 -0.48173
129.45 -0.49687
129.26 -0.66328
129.08 -0.60441
128.90 -0.59529
128.72 -0.75170
128.54 -0.69962
128.36 -0.74367
128.18 -0.74979
127.99 -0.72287
127.81 -0.78794
127.63 -0.84769
127.45 -0.98907
127.27 -0.38315
127.09 -0.47979
126.90 -0.45618
126.72 -0.43676
126.54 -0.59056
126.36 -0.90109
126.18 -0.53665
126.00 -0.47305
125.81 -0.39043
125.63 -0.37633
125.45 -0.53654
125.27 -0.78286
125.09 -0.95624
124.91 -0.52899
124.73 -0.92506
124.54 -0.75647
124.36 -0.61574
124.18 -0.55735
124.00 -0.73623
123.82 -0.57287
123.64 -0.48897
123.45 -0.62521
123.27 -0.61451
123.09 -0.75279
122.91 -0.75733
122.73 -0.84998
122.55 -0.48726
122.37 -0.51135
122.18 -0.49725
122.00 -0.57771
121.82 -0.60250
121.64 -0.76495
121.46 -0.70204
121.28 -0.66697
121.09 -0.56026
120.91 -0.58117
120.73 -0.81737
120.55 -0.82836
120.37 -1.00000
120.19 -0.61505
120.01 -0.68110
119.82 -0.84682
119.64 -0.87759
119.46 -0.85891
119.28 -0.88244
119.10 -0.78163
118.92 -0.83821
118.73 -0.92651
118.55 -0.97348
118.37 -0.99911
118.19 -1.00000
118.01 -1.00000
117.83 -0.44698
117.65 -0.64188
117.46 -0.63783
117.28 -0.64827
117.10 -0.68379
116.92 -0.70978
116.74 -0.57216
116.56 -0.81010
116.37 -0.81495
116.19 -0.90097
116.01 -1.00000
115.83 -1.00000
115.65 -0.88746
115.47 -0.70803
115.28 -0.74617
115.10 -0.53036
114.92 -0.78728
114.74 -0.90200
114.56 -0.92728
114.38 -0.92787
114.20 -1.00000
114.01 -0.92872
113.83 -0.92857
113.65 -0.85054
113.47 -1.00000
113.29 -1.00000
113.11 -0.30287
112.92 -0.39917
112.74 -0.45392
112.56 -0.44297
112.38 -0.31945
112.20 -0.50052
112.02 -0.41032
111.84 -0.54226
111.65 -0.63268
111.47 -0.55087
111.29 -0.55800
111.11 -0.64889
110.93 -0.48550
110.75 -0.71816
110.56 -0.83235
110.38 -0.76225
110.20 -0.81285
110.02 -0.88886
109.84 -0.84398
109.66 -0.88269
109.48 -1.00000
109.29 -1.00000
109.11 -1.00000
108.93 -1.00000
108.75 -1.00000
108.57 -1.00000
108.39 -1.00000
108.20 -1.00000
108.02 -1.00000
107.84 -1.00000
107.66 -1.00000
107.48 -1.00000
107.30 -1.00000
107.12 -1.00000
106.93 -1.00000
106.75 -1.00000
106.57 -1.00000
106.39 -1.00000
106.21 -0.97092
106.03 -0.93960
105.84 -1.00000
105.66 -1.00000
105.48 -1.00000
105.30 -1.00000
105.12 -1.00000
104.94 -0.77378
104.75 -0.81766
104.57 -1.00000
104.39 -1.00000
104.21 -1.00000
104.03 -1.00000
103.85 -1.00000
103.67 -1.00000
103.48 -1.00000
103.30 -1.00000
103.12 -1.00000
102.94 -1.00000
102.76 -1.00000
102.58 -1.00000
102.39 -0.99108
102.21 -1.00000
102.03 -1.00000
101.85 -1.00000
101.67 -1.00000
101.49 -1.00000
101.31 -1.00000
101.12 -1.00000
100.94 -1.00000
100.76 -1.00000
100.58 -1.00000
100.40 -1.00000
100.22 -0.94089
100.03 -1.00000
99.85 -1.00000
99.67 -1.00000
99.49 -1.00000
99.31 -1.00000
99.13 -1.00000
98.95 -1.00000
98.76 -1.00000
98.58 -1.00000
98.40 -1.00000
98.22 -1.00000
98.04 -1.00000
97.86 -1.00000
97.67 -1.00000
97.49 -1.00000
97.31 -1.00000
97.13 -1.00000
96.95 -0.98755
96.77 -0.96280
96.59 -0.93623
96.40 -1.00000
96.22 -0.85707
96.04 -0.93859
95.86 -0.86310
95.68 -1.00000
95.50 -1.00000
95.31 -1.00000
95.13 -1.00000
94.95 -1.00000
94.77 -1.00000
94.59 -1.00000
94.41 -1.00000
94.22 -1.00000
94.04 -1.00000
93.86 -1.00000
93.68 -1.00000
93.50 -1.00000
93.32 -1.00000
93.14 -1.00000
92.95 -1.00000
92.77 -1.00000
92.59 -1.00000
92.41 -1.00000
92.23 -1.00000
92.05 -1.00000
91.86 -1.00000
91.68 -1.00000
91.50 -1.00000
91.32 -0.93210
91.14 -1.00000
90.96 -1.00000
90.78 -1.00000
90.59 -1.00000
90.41 -1.00000
90.23 -1.00000
90.05 -1.00000
89.87 -1.00000
89.69 -1.00000
89.50 -1.00000
89.32 -0.98726
89.14 -1.00000
88.96 -1.00000
88.78 -1.00000
88.60 -1.00000
88.42 -1.00000
88.23 -1.00000
88.05 -1.00000
87.87 -1.00000
87.69 -1.00000
87.51 -1.00000
87.33 -1.00000
87.14 -0.88393
86.96 -0.76749
86.78 -0.69540
86.60 -1.00000
86.42 -1.00000
86.24 -1.00000
86.06 -1.00000
85.87 -1.00000
85.69 -1.00000
85.51 -1.00000
85.33 -1.00000
85.15 -1.00000
84.97 -1.00000
84.78 -1.00000
84.60 -1.00000
84.42 -1.00000
84.24 -1.00000
84.06 -1.00000
83.88 -1.00000
83.70 -1.00000
83.51 -1.00000
83.33 -1.00000
83.15 -1.00000
82.97 -1.00000
82.79 -1.00000
82.61 -1.00000
82.42 -1.00000
82.24 -0.91219
82.06 -0.98569
81.88 -1.00000
81.70 -1.00000
81.52 -1.00000
81.33 -1.00000
81.15 -1.00000
80.97 -1.00000
80.79 -1.00000
80.61 -1.00000
80.43 -1.00000
80.25 -1.00000
80.06 -1.00000
79.88 -1.00000
79.70 -1.00000
79.52 -1.00000
79.34 -1.00000
79.16 -1.00000
78.97 -1.00000
78.79 -0.96234
78.61 -0.99273
78.43 -1.00000
78.25 -1.00000
78.07 -0.98043
77.89 -0.72228
77.70 -0.70184
77.52 -1.00000
77.34 -1.00000
77.16 -1.00000
76.98 -1.00000
76.80 -1.00000
76.61 -1.00000
76.43 -1.00000
76.25 -1.00000
76.07 -1.00000
75.89 -0.85320
75.71 -1.00000
75.53 -1.00000
75.34 -1.00000
75.16 -1.00000
74.98 -1.00000
74.80 -1.00000
74.62 -1.00000
74.44 -1.00000
74.25 -0.97011
74.07 -0.76090
73.89 -1.00000
73.71 -1.00000
73.53 -1.00000
73.35 -1.00000
73.17 -0.87955
72.98 -1.00000
72.80 -1.00000
72.62 -1.00000
72.44 -1.00000
72.26 -1.00000
72.08 -1.00000
71.89 -1.00000
71.71 -1.00000
71.53 -1.00000
71.35 -1.00000
71.17 -1.00000
70.99 -1.00000
70.80 -1.00000
70.62 -1.00000
70.44 -1.00000
70.26 -0.93703
70.08 -0.86951
69.90 -1.00000
69.72 -1.00000
69.53 -1.00000
69.35 -1.00000
69.17 -0.90635
68.99 -1.00000
68.81 -0.75601
68.63 -1.00000
68.44 -1.00000
68.26 -1.00000
68.08 -1.00000
67.90 -1.00000
67.72 -1.00000
67.54 -1.00000
67.36 -1.00000
67.17 -1.00000
66.99 -1.00000
66.81 -1.00000
66.63 -1.00000
66.45 -1.00000
66.27 -1.00000
66.08 -1.00000
65.90 -1.00000
65.72 -1.00000
65.54 -1.00000
65.36 -1.00000
65.18 -1.00000
65.00 -1.00000
64.81 -1.00000
64.63 -0.75980
64.45 -0.98642
64.27 -0.84319
64.09 -1.00000
63.91 -1.00000
63.72 -1.00000
63.54 -1.00000
63.36 -1.00000
63.18 -1.00000
63.00 -1.00000
62.82 -1.00000
62.64 -1.00000
62.45 -1.00000
62.27 -1.00000
62.09 -1.00000
61.91 -1.00000
61.73 -1.00000
61.55 -1.00000
61.36 -1.00000
61.18 -1.00000
61.00 -0.97400
60.82 -1.00000
60.64 -1.00000
60.46 -1.00000
60.27 -1.00000
60.09 -0.88057
59.91 -0.81293
59.73 -0.81888
59.55 -1.00000
59.37 -1.00000
59.19 -1.00000
59.00 -1.00000
58.82 -1.00000
58.64 -1.00000
58.46 -1.00000
58.28 -1.00000
58.10 -1.00000
57.91 -1.00000
57.73 -1.00000
57.55 -1.00000
57.37 -1.00000
57.19 -0.94434
57.01 -1.00000
56.83 -1.00000
56.64 -0.47630
56.46 -0.74937
56.28 -0.55411
56.10 -0.63134
55.92 -0.64406
55.74 -0.67306
55.55 -0.68241
55.37 -0.59676
55.19 -0.51437
55.01 -0.58039
54.83 -0.55917
54.65 -0.82811
54.47 -0.48010
54.28 -0.51162
54.10 -0.63942
53.92 -0.53424
53.74 -0.57012
53.56 -0.64128
53.38 -0.63941
53.19 -0.54449
53.01 -0.51320
52.83 -0.48633
52.65 -0.64197
52.47 -0.68793
52.29 -0.80470
52.11 -0.32010
51.92 -0.41549
51.74 -0.45248
51.56 -0.41732
51.38 -0.47588
51.20 -0.69647
51.02 -0.74779
50.83 -0.37924
50.65 -0.35069
50.47 -0.27107
50.29 -0.40625
50.11 -0.63712
49.93 -0.83156
49.74 -0.43662
49.56 -0.50853
49.38 -0.64392
49.20 -0.55647
49.02 -0.58000
48.84 -0.61924
48.66 -0.69548
48.47 -0.68680
48.29 -0.52644
48.11 -0.67203
47.93 -0.69265
47.75 -0.75789
47.57 -0.74287
47.38 -0.32218
47.20 -0.41358
47.02 -0.39589
46.84 -0.40863
46.66 -0.57904
46.48 -0.65888
46.30 -0.73536
46.11 -0.64598
45.93 -0.64937
45.75 -0.57108
45.57 -0.51836
45.39 -0.54714
45.21 -0.85747
45.02 -0.47262
44.84 -0.65303
44.66 -0.73235
44.48 -0.55774
44.30 -0.53177
44.12 -0.57707
43.94 -0.68380
43.75 -0.59165
43.57 -0.65591
43.39 -0.65409
43.21 -0.63799
43.03 -0.57257
42.85 -0.77830
42.66 -0.32311
42.48 -0.41558
42.30 -0.39118
42.12 -0.51987
41.94 -0.59132
41.76 -0.65112
41.58 -1.00000
41.39 -0.39277
41.21 -0.34417
41.03 -0.30428
40.85 -0.50646
40.67 -0.58479
40.49 -0.76168
40.30 -0.38266
40.12 -0.49312
39.94 -0.45175
39.76 -0.64574
39.58 -0.67981
39.40 -0.46360
39.22 -0.71472
39.03 -0.49067
38.85 -0.52622
38.67 -0.58261
38.49 -0.67893
38.31 -0.69178
38.13 -0.77301
37.94 -0.31845
37.76 -0.42343
37.58 -0.40459
37.40 -0.44619
37.22 -0.46924
37.04 -0.67116
36.85 -0.90983
36.67 -0.39338
36.49 -0.34787
36.31 -0.28900
36.13 -0.42205
35.95 -0.55698
35.77 -0.75189
35.58 -0.49264
35.40 -0.49551
35.22 -0.34202
35.04 -0.49561
34.86 -0.60700
34.68 -0.66530
34.49 -0.69527
34.31 -0.53576
34.13 -0.60756
33.95 -0.52110
33.77 -0.66670
33.59 -0.64060
33.41 -0.82380
33.22 -0.42946
33.04 -0.41686
32.86 -0.39604
32.68 -0.32368
32.50 -0.40083
32.32 -0.50621
32.13 -0.75585
31.95 -0.39522
31.77 -0.34453
31.59 -0.28563
31.41 -0.30522
31.23 -0.62516
31.05 -0.80474
30.86 -0.48400
30.68 -0.56996
30.50 -0.98736
30.32 -0.62469
30.14 -0.62814
29.96 -0.63576
29.77 -0.71480
29.59 -0.58087
29.41 -0.62237
29.23 -0.63688
29.05 -0.57135
28.87 -0.63288
28.69 -0.81907
28.50 -0.44098
28.32 -0.40640
28.14 -0.41992
27.96 -0.45731
27.78 -0.60285
27.60 -0.65406
27.41 -0.78522
27.23 -0.39399
27.05 -0.34871
26.87 -0.31407
26.69 -0.29940
26.51 -0.69086
26.32 -0.74251
26.14 -0.83616
25.96 -0.62459
25.78 -0.51877
25.60 -0.61887
25.42 -0.64013
25.24 -0.61788
25.05 -0.71521
24.87 -0.54830
24.69 -0.83642
24.51 -1.00000
24.33 -0.64525
24.15 -0.73986
23.96 -0.69100
23.78 -0.86765
23.60 -0.41058
23.42 -0.41263
23.24 -0.39177
23.06 -0.36830
22.88 -0.44375
22.69 -0.75349
22.51 -0.39610
22.33 -0.34755
22.15 -0.37816
21.97 -0.55324
21.79 -0.59613
21.60 -0.72374
21.42 -0.92219
21.24 -0.68804
21.06 -0.36089
20.88 -0.46158
20.70 -0.64437
20.52 -0.69429
20.33 -0.77208
20.15 -0.56829
19.97 -0.54615
19.79 -0.56505
19.61 -0.53848
19.43 -0.67245
19.24 -0.78497
19.06 -0.64371
18.88 -0.40590
18.70 -0.41648
18.52 -0.38820
18.34 -0.36904
18.16 -0.44344
17.97 -0.75666
17.79 -0.39360
17.61 -0.36348
17.43 -0.32561
17.25 -0.27901
17.07 -0.40731
16.88 -0.49012
16.70 -0.66004
16.52 -0.49048
16.34 -0.34558
16.16 -0.41446
15.98 -0.40696
15.79 -0.39161
15.61 -0.50297
15.43 -0.37482
15.25 -0.39031
15.07 -0.37814
14.89 -0.37797
14.71 -0.42043
14.52 -0.52758
14.34 -0.69653
14.16 -0.40806
13.98 -0.41612
13.80 -0.38739
13.62 -0.34898
13.43 -0.44096
13.25 -0.75644
13.07 -0.39315
12.89 -0.36274
12.71 -0.32548
12.53 -0.27856
12.35 -0.39925
12.16 -0.49122
11.98 -0.65979
11.80 -0.37931
11.62 -0.48978
11.44 -0.41433
11.26 -0.40607
11.07 -0.39017
10.89 -0.50142
10.71 -0.37347
10.53 -0.39038
10.35 -0.38339
10.17 -0.37872
9.99 -0.42113
9.80 -0.46601
9.62 -0.69836
9.44 -0.40707
9.26 -0.41571
9.08 -0.38960
8.90 -0.34795
8.71 -0.43982
8.53 -0.75552
8.35 -0.39289
8.17 -0.37307
7.99 -0.32809
7.81 -0.27880
7.63 -0.39922
7.44 -0.48971
7.26 -0.65752
7.08 -0.37860
6.90 -0.48797
6.72 -0.41622
6.54 -0.40465
6.35 -0.39035
6.17 -0.50055
5.99 -0.37487
5.81 -0.39220
5.63 -0.38464
5.45 -0.37874
5.26 -0.42085
5.08 -0.46344
4.90 -0.69603
4.72 -0.33779
4.54 -0.41566
4.36 -0.39333
4.18 -0.34709
3.99 -0.44211
3.81 -0.75412
3.63 -0.39321
3.45 -0.37339
3.27 -0.33058
3.09 -0.27737
2.90 -0.37767
2.72 -0.49034
2.54 -0.66049
2.36 -0.26483
2.18 -0.48960
2.00 -0.40384
1.82 -0.41510
1.63 -0.38935
1.45 -0.50192
1.27 -0.37493
1.09 -0.38988
0.91 -0.38338
0.73 -0.37853
0.54 -0.40846
0.36 -0.42566
0.18 -0.70135
0.00 -0.00068

